Achievable Rate and Energy Efficiency of Hybrid and Digital Beamforming Receivers with Low Resolution ADC

For 5G it will be important to leverage the available millimeter wave spectrum. To achieve an approximately omni- directional coverage with a similar effective antenna aperture compared to state of the art cellular systems, an antenna array is required at both the mobile and basestation. Due to the large bandwidth and inefficient amplifiers available in CMOS for mmWave, the analog front-end of the receiver with a large number of antennas becomes especially power hungry. Two main solutions exist to reduce the power consumption: Hybrid BeamForming (HBF) and Digital BeamForming (DBF) with low resolution ADC. Hybrid beamforming can also be combined with low resolution ADCs. This paper compares the spectral and energy efficiency based on the chosen RF-frontend configuration. A channel with multipath propagation is used. In contrast to previous publication, we take the spatial correlation of the quantization noise into account. We show that the low resolution ADC are robust to small Automatic Gain Control (AGC) imperfections. We showed that in the low SNR regime the performance of DBF even with 1-2 bit resolution outperforms HBF. If we consider the relationship of spectral and energy efficiency then DBF with 3-5 bits resolution achieves the best ratio of spectral efficiency per power consumption of the RF receiver frontend over a very wide SNR region. The power consumption model is based on components reported in literature.

==> AchievableRateComparison/PlotData/AGCError/FullSNR/MPath_1_1_Offset_bits_1_Offset_0_CapAQNMExactCSITAvg.txt <==
               x               y
  -3.0000000e+01   9.0773856e-04
  -2.7500000e+01   1.6128250e-03
  -2.5000000e+01   2.8636808e-03
  -2.2500000e+01   5.0786855e-03
  -2.0000000e+01   8.9883622e-03
  -1.7500000e+01   1.5850617e-02
  -1.5000000e+01   2.7779653e-02
  -1.2500000e+01   4.8184072e-02
  -1.0000000e+01   8.2184557e-02
  -7.5000000e+00   1.3660392e-01
  -5.0000000e+00   2.1877615e-01
  -2.5000000e+00   3.3350597e-01
   0.0000000e+00   4.7879763e-01
   2.5000000e+00   6.4317042e-01
   5.0000000e+00   8.0791677e-01
   7.5000000e+00   9.5420825e-01
   1.0000000e+01   1.0702779e+00
   1.2500000e+01   1.1538225e+00
   1.5000000e+01   1.2094222e+00
   1.7500000e+01   1.2443119e+00
   2.0000000e+01   1.2653221e+00
   2.2500000e+01   1.2776352e+00
   2.5000000e+01   1.2847297e+00
   2.7500000e+01   1.2887755e+00
   3.0000000e+01   1.2910690e+00


==> AchievableRateComparison/PlotData/AGCError/FullSNR/MPath_1_1_Offset_bits_1_Offset_0_CapCSITAvg.txt <==
               x               y
  -3.0000000e+01   1.4260321e-03
  -2.7500000e+01   2.5339250e-03
  -2.5000000e+01   4.4998606e-03
  -2.2500000e+01   7.9826597e-03
  -2.0000000e+01   1.4135029e-02
  -1.7500000e+01   2.4949529e-02
  -1.5000000e+01   4.3800507e-02
  -1.2500000e+01   7.6212377e-02
  -1.0000000e+01   1.3075898e-01
  -7.5000000e+00   2.1972067e-01
  -5.0000000e+00   3.5878729e-01
  -2.5000000e+00   5.6509466e-01
   0.0000000e+00   8.5366177e-01
   2.5000000e+00   1.2335553e+00
   5.0000000e+00   1.7056609e+00
   7.5000000e+00   2.2630596e+00
   1.0000000e+01   2.8934774e+00
   1.2500000e+01   3.5824093e+00
   1.5000000e+01   4.3157160e+00
   1.7500000e+01   5.0811827e+00
   2.0000000e+01   5.8691082e+00
   2.2500000e+01   6.6722472e+00
   2.5000000e+01   7.4854352e+00
   2.7500000e+01   8.3051228e+00
   3.0000000e+01   9.1289415e+00


==> AchievableRateComparison/PlotData/AGCError/FullSNR/MPath_1_1_Offset_bits_2_Offset_-10_CapAQNMExactCSITAvg.txt <==
               x               y
  -3.0000000e+01   1.2532792e-03
  -2.7500000e+01   2.2268943e-03
  -2.5000000e+01   3.9544144e-03
  -2.2500000e+01   7.0143895e-03
  -2.0000000e+01   1.2418380e-02
  -1.7500000e+01   2.1912654e-02
  -1.5000000e+01   3.8446752e-02
  -1.2500000e+01   6.6823635e-02
  -1.0000000e+01   1.1441153e-01
  -7.5000000e+00   1.9149366e-01
  -5.0000000e+00   3.1043048e-01
  -2.5000000e+00   4.8273168e-01
   0.0000000e+00   7.1400092e-01
   2.5000000e+00   9.9850667e-01
   5.0000000e+00   1.3166350e+00
   7.5000000e+00   1.6381042e+00
   1.0000000e+01   1.9309078e+00
   1.2500000e+01   2.1717737e+00
   1.5000000e+01   2.3520889e+00
   1.7500000e+01   2.4765098e+00
   2.0000000e+01   2.5569188e+00
   2.2500000e+01   2.6064020e+00
   2.5000000e+01   2.6358325e+00
   2.7500000e+01   2.6529495e+00
   3.0000000e+01   2.6627672e+00


==> AchievableRateComparison/PlotData/AGCError/FullSNR/MPath_1_1_Offset_bits_2_Offset_-20_CapAQNMExactCSITAvg.txt <==
               x               y
  -3.0000000e+01   1.2431999e-03
  -2.7500000e+01   2.2089812e-03
  -2.5000000e+01   3.9225931e-03
  -2.2500000e+01   6.9579066e-03
  -2.0000000e+01   1.2318260e-02
  -1.7500000e+01   2.1735597e-02
  -1.5000000e+01   3.8134822e-02
  -1.2500000e+01   6.6277331e-02
  -1.0000000e+01   1.1346280e-01
  -7.5000000e+00   1.8986397e-01
  -5.0000000e+00   3.0766634e-01
  -2.5000000e+00   4.7810915e-01
   0.0000000e+00   7.0640559e-01
   2.5000000e+00   9.8635089e-01
   5.0000000e+00   1.2979570e+00
   7.5000000e+00   1.6109913e+00
   1.0000000e+01   1.8941627e+00
   1.2500000e+01   2.1254247e+00
   1.5000000e+01   2.2973581e+00
   1.7500000e+01   2.4152867e+00
   2.0000000e+01   2.4911385e+00
   2.2500000e+01   2.5376556e+00
   2.5000000e+01   2.5652567e+00
   2.7500000e+01   2.5812856e+00
   3.0000000e+01   2.5904707e+00


==> AchievableRateComparison/PlotData/AGCError/FullSNR/MPath_1_1_Offset_bits_2_Offset_-40_CapAQNMExactCSITAvg.txt <==
               x               y
  -3.0000000e+01   1.2008393e-03
  -2.7500000e+01   2.1336974e-03
  -2.5000000e+01   3.7888596e-03
  -2.2500000e+01   6.7205353e-03
  -2.0000000e+01   1.1897524e-02
  -1.7500000e+01   2.0991619e-02
  -1.5000000e+01   3.6824378e-02
  -1.2500000e+01   6.3983097e-02
  -1.0000000e+01   1.0948146e-01
  -7.5000000e+00   1.8303464e-01
  -5.0000000e+00   2.9611387e-01
  -2.5000000e+00   4.5888081e-01
   0.0000000e+00   6.7505368e-01
   2.5000000e+00   9.3674023e-01
   5.0000000e+00   1.2228571e+00
   7.5000000e+00   1.5038657e+00
   1.0000000e+01   1.7515945e+00
   1.2500000e+01   1.9486025e+00
   1.5000000e+01   2.0914793e+00
   1.7500000e+01   2.1874338e+00
   2.0000000e+01   2.2481477e+00
   2.2500000e+01   2.2849450e+00
   2.5000000e+01   2.3066073e+00
   2.7500000e+01   2.3191246e+00
   3.0000000e+01   2.3262758e+00


==> AchievableRateComparison/PlotData/AGCError/FullSNR/MPath_1_1_Offset_bits_2_Offset_-5_CapAQNMExactCSITAvg.txt <==
               x               y
  -3.0000000e+01   1.2557140e-03
  -2.7500000e+01   2.2312215e-03
  -2.5000000e+01   3.9621013e-03
  -2.2500000e+01   7.0280340e-03
  -2.0000000e+01   1.2442566e-02
  -1.7500000e+01   2.1955428e-02
  -1.5000000e+01   3.8522110e-02
  -1.2500000e+01   6.6955628e-02
  -1.0000000e+01   1.1464079e-01
  -7.5000000e+00   1.9188762e-01
  -5.0000000e+00   3.1109910e-01
  -2.5000000e+00   4.8385113e-01
   0.0000000e+00   7.1584379e-01
   2.5000000e+00   1.0014644e+00
   5.0000000e+00   1.3211970e+00
   7.5000000e+00   1.6447565e+00
   1.0000000e+01   1.9399669e+00
   1.2500000e+01   2.1832528e+00
   1.5000000e+01   2.3656965e+00
   1.7500000e+01   2.4917773e+00
   2.0000000e+01   2.5733574e+00
   2.2500000e+01   2.6236060e+00
   2.5000000e+01   2.6535098e+00
   2.7500000e+01   2.6709088e+00
   3.0000000e+01   2.6808906e+00


==> AchievableRateComparison/PlotData/AGCError/FullSNR/MPath_1_1_Offset_bits_2_Offset_-60_CapAQNMExactCSITAvg.txt <==
               x               y
  -3.0000000e+01   1.1283250e-03
  -2.7500000e+01   2.0048266e-03
  -2.5000000e+01   3.5599428e-03
  -2.2500000e+01   6.3142434e-03
  -2.0000000e+01   1.1177465e-02
  -1.7500000e+01   1.9718628e-02
  -1.5000000e+01   3.4583043e-02
  -1.2500000e+01   6.0062246e-02
  -1.0000000e+01   1.0268792e-01
  -7.5000000e+00   1.7141663e-01
  -5.0000000e+00   2.7657155e-01
  -2.5000000e+00   4.2667323e-01
   0.0000000e+00   6.2336066e-01
   2.5000000e+00   8.5677430e-01
   5.0000000e+00   1.1052598e+00
   7.5000000e+00   1.3415310e+00
   1.0000000e+01   1.5425629e+00
   1.2500000e+01   1.6969250e+00
   1.5000000e+01   1.8054065e+00
   1.7500000e+01   1.8764091e+00
   2.0000000e+01   1.9204727e+00
   2.2500000e+01   1.9468203e+00
   2.5000000e+01   1.9621946e+00
   2.7500000e+01   1.9710299e+00
   3.0000000e+01   1.9760610e+00


==> AchievableRateComparison/PlotData/AGCError/FullSNR/MPath_1_1_Offset_bits_2_Offset_-80_CapAQNMExactCSITAvg.txt <==
               x               y
  -3.0000000e+01   1.0284531e-03
  -2.7500000e+01   1.8273417e-03
  -2.5000000e+01   3.2446877e-03
  -2.2500000e+01   5.7547677e-03
  -2.0000000e+01   1.0186093e-02
  -1.7500000e+01   1.7966547e-02
  -1.5000000e+01   3.1500053e-02
  -1.2500000e+01   5.4675338e-02
  -1.0000000e+01   9.3375297e-02
  -7.5000000e+00   1.5555958e-01
  -5.0000000e+00   2.5011091e-01
  -2.5000000e+00   3.8365499e-01
   0.0000000e+00   5.5576460e-01
   2.5000000e+00   7.5523086e-01
   5.0000000e+00   9.6119770e-01
   7.5000000e+00   1.1502362e+00
   1.0000000e+01   1.3052511e+00
   1.2500000e+01   1.4202039e+00
   1.5000000e+01   1.4986099e+00
   1.7500000e+01   1.5487355e+00
   2.0000000e+01   1.5793175e+00
   2.2500000e+01   1.5973945e+00
   2.5000000e+01   1.6078657e+00
   2.7500000e+01   1.6138565e+00
   3.0000000e+01   1.6172588e+00


==> AchievableRateComparison/PlotData/AGCError/FullSNR/MPath_1_1_Offset_bits_2_Offset_0_CapAQNMExactCSITAvg.txt <==
               x               y
  -3.0000000e+01   1.2565078e-03
  -2.7500000e+01   2.2326322e-03
  -2.5000000e+01   3.9646075e-03
  -2.2500000e+01   7.0324825e-03
  -2.0000000e+01   1.2450451e-02
  -1.7500000e+01   2.1969373e-02
  -1.5000000e+01   3.8546679e-02
  -1.2500000e+01   6.6998663e-02
  -1.0000000e+01   1.1471554e-01
  -7.5000000e+00   1.9201608e-01
  -5.0000000e+00   3.1131716e-01
  -2.5000000e+00   4.8421632e-01
   0.0000000e+00   7.1644529e-01
   2.5000000e+00   1.0024305e+00
   5.0000000e+00   1.3226887e+00
   7.5000000e+00   1.6469341e+00
   1.0000000e+01   1.9429362e+00
   1.2500000e+01   2.1870199e+00
   1.5000000e+01   2.3701668e+00
   1.7500000e+01   2.4967968e+00
   2.0000000e+01   2.5787651e+00
   2.2500000e+01   2.6292676e+00
   2.5000000e+01   2.6593285e+00
   2.7500000e+01   2.6768212e+00
   3.0000000e+01   2.6868576e+00


==> AchievableRateComparison/PlotData/AGCError/FullSNR/MPath_1_1_Offset_bits_2_Offset_10_CapAQNMExactCSITAvg.txt <==
               x               y
  -3.0000000e+01   1.2535116e-03
  -2.7500000e+01   2.2273074e-03
  -2.5000000e+01   3.9551484e-03
  -2.2500000e+01   7.0156923e-03
  -2.0000000e+01   1.2420689e-02
  -1.7500000e+01   2.1916738e-02
  -1.5000000e+01   3.8453947e-02
  -1.2500000e+01   6.6836238e-02
  -1.0000000e+01   1.1443342e-01
  -7.5000000e+00   1.9153128e-01
  -5.0000000e+00   3.1049431e-01
  -2.5000000e+00   4.8283852e-01
   0.0000000e+00   7.1417675e-01
   2.5000000e+00   9.9878873e-01
   5.0000000e+00   1.3170698e+00
   7.5000000e+00   1.6387376e+00
   1.0000000e+01   1.9317696e+00
   1.2500000e+01   2.1728649e+00
   1.5000000e+01   2.3533815e+00
   1.7500000e+01   2.4779593e+00
   2.0000000e+01   2.5584789e+00
   2.2500000e+01   2.6080344e+00
   2.5000000e+01   2.6375095e+00
   2.7500000e+01   2.6546531e+00
   3.0000000e+01   2.6644863e+00


==> AchievableRateComparison/PlotData/AGCError/FullSNR/MPath_1_1_Offset_bits_2_Offset_20_CapAQNMExactCSITAvg.txt <==
               x               y
  -3.0000000e+01   1.2450338e-03
  -2.7500000e+01   2.2122403e-03
  -2.5000000e+01   3.9283828e-03
  -2.2500000e+01   6.9681831e-03
  -2.0000000e+01   1.2336475e-02
  -1.7500000e+01   2.1767810e-02
  -1.5000000e+01   3.8191572e-02
  -1.2500000e+01   6.6376715e-02
  -1.0000000e+01   1.1363538e-01
  -7.5000000e+00   1.9016035e-01
  -5.0000000e+00   3.0816881e-01
  -2.5000000e+00   4.7894880e-01
   0.0000000e+00   7.0778352e-01
   2.5000000e+00   9.8855207e-01
   5.0000000e+00   1.3013308e+00
   7.5000000e+00   1.6158743e+00
   1.0000000e+01   1.9007597e+00
   1.2500000e+01   2.1337212e+00
   1.5000000e+01   2.3071302e+00
   1.7500000e+01   2.4261969e+00
   2.0000000e+01   2.5028447e+00
   2.2500000e+01   2.5498785e+00
   2.5000000e+01   2.5777978e+00
   2.7500000e+01   2.5940157e+00
   3.0000000e+01   2.6033106e+00


==> AchievableRateComparison/PlotData/AGCError/FullSNR/MPath_1_1_Offset_bits_2_Offset_40_CapAQNMExactCSITAvg.txt <==
               x               y
  -3.0000000e+01   1.2149152e-03
  -2.7500000e+01   2.1587131e-03
  -2.5000000e+01   3.8332971e-03
  -2.2500000e+01   6.7994086e-03
  -2.0000000e+01   1.2037322e-02
  -1.7500000e+01   2.1238806e-02
  -1.5000000e+01   3.7259730e-02
  -1.2500000e+01   6.4745131e-02
  -1.0000000e+01   1.1080335e-01
  -7.5000000e+00   1.8530041e-01
  -5.0000000e+00   2.9994118e-01
  -2.5000000e+00   4.6523506e-01
   0.0000000e+00   6.8537197e-01
   2.5000000e+00   9.5296981e-01
   5.0000000e+00   1.2472322e+00
   7.5000000e+00   1.5383168e+00
   1.0000000e+01   1.7970083e+00
   1.2500000e+01   2.0044325e+00
   1.5000000e+01   2.1560082e+00
   1.7500000e+01   2.2584549e+00
   2.0000000e+01   2.3235952e+00
   2.2500000e+01   2.3632134e+00
   2.5000000e+01   2.3865903e+00
   2.7500000e+01   2.4001181e+00
   3.0000000e+01   2.4078534e+00


==> AchievableRateComparison/PlotData/AGCError/FullSNR/MPath_1_1_Offset_bits_2_Offset_5_CapAQNMExactCSITAvg.txt <==
               x               y
  -3.0000000e+01   1.2557435e-03
  -2.7500000e+01   2.2312741e-03
  -2.5000000e+01   3.9621947e-03
  -2.2500000e+01   7.0281998e-03
  -2.0000000e+01   1.2442860e-02
  -1.7500000e+01   2.1955947e-02
  -1.5000000e+01   3.8523026e-02
  -1.2500000e+01   6.6957232e-02
  -1.0000000e+01   1.1464358e-01
  -7.5000000e+00   1.9189240e-01
  -5.0000000e+00   3.1110723e-01
  -2.5000000e+00   4.8386474e-01
   0.0000000e+00   7.1586620e-01
   2.5000000e+00   1.0015004e+00
   5.0000000e+00   1.3212526e+00
   7.5000000e+00   1.6448376e+00
   1.0000000e+01   1.9400774e+00
   1.2500000e+01   2.1833930e+00
   1.5000000e+01   2.3658629e+00
   1.7500000e+01   2.4919640e+00
   2.0000000e+01   2.5735585e+00
   2.2500000e+01   2.6238166e+00
   2.5000000e+01   2.6537261e+00
   2.7500000e+01   2.6711287e+00
   3.0000000e+01   2.6811125e+00


==> AchievableRateComparison/PlotData/AGCError/FullSNR/MPath_1_1_Offset_bits_2_Offset_60_CapAQNMExactCSITAvg.txt <==
               x               y
  -3.0000000e+01   1.1728001e-03
  -2.7500000e+01   2.0838664e-03
  -2.5000000e+01   3.7003422e-03
  -2.2500000e+01   6.5634266e-03
  -2.0000000e+01   1.1619073e-02
  -1.7500000e+01   2.0499304e-02
  -1.5000000e+01   3.5957430e-02
  -1.2500000e+01   6.2466050e-02
  -1.0000000e+01   1.0685135e-01
  -7.5000000e+00   1.7853155e-01
  -5.0000000e+00   2.8852315e-01
  -2.5000000e+00   4.4632416e-01
   0.0000000e+00   6.5478228e-01
   2.5000000e+00   9.0512220e-01
   5.0000000e+00   1.1758789e+00
   7.5000000e+00   1.4382747e+00
   1.0000000e+01   1.6661911e+00
   1.2500000e+01   1.8447693e+00
   1.5000000e+01   1.9725433e+00
   1.7500000e+01   2.0574003e+00
   2.0000000e+01   2.1106377e+00
   2.2500000e+01   2.1427112e+00
   2.5000000e+01   2.1615183e+00
   2.7500000e+01   2.1723591e+00
   3.0000000e+01   2.1785433e+00


==> AchievableRateComparison/PlotData/AGCError/FullSNR/MPath_1_1_Offset_bits_2_Offset_80_CapAQNMExactCSITAvg.txt <==
               x               y
  -3.0000000e+01   1.1249042e-03
  -2.7500000e+01   1.9987474e-03
  -2.5000000e+01   3.5491444e-03
  -2.2500000e+01   6.2950787e-03
  -2.0000000e+01   1.1143502e-02
  -1.7500000e+01   1.9658594e-02
  -1.5000000e+01   3.4477372e-02
  -1.2500000e+01   5.9877486e-02
  -1.0000000e+01   1.0236812e-01
  -7.5000000e+00   1.7087078e-01
  -5.0000000e+00   2.7565672e-01
  -2.5000000e+00   4.2517490e-01
   0.0000000e+00   6.2097946e-01
   2.5000000e+00   8.5314165e-01
   5.0000000e+00   1.1000100e+00
   7.5000000e+00   1.3344225e+00
   1.0000000e+01   1.5335816e+00
   1.2500000e+01   1.6862900e+00
   1.5000000e+01   1.7934768e+00
   1.7500000e+01   1.8635624e+00
   2.0000000e+01   1.9070253e+00
   2.2500000e+01   1.9330006e+00
   2.5000000e+01   1.9481528e+00
   2.7500000e+01   1.9568587e+00
   3.0000000e+01   1.9618156e+00


==> AchievableRateComparison/PlotData/AGCError/FullSNR/MPath_1_1_Offset_bits_3_Offset_-10_CapAQNMExactCSITAvg.txt <==
               x               y
  -3.0000000e+01   1.3701361e-03
  -2.7500000e+01   2.4345801e-03
  -2.5000000e+01   4.3233660e-03
  -2.2500000e+01   7.6693281e-03
  -2.0000000e+01   1.3579456e-02
  -1.7500000e+01   2.3966460e-02
  -1.5000000e+01   4.2066692e-02
  -1.2500000e+01   7.3169248e-02
  -1.0000000e+01   1.2545136e-01
  -7.5000000e+00   2.1052500e-01
  -5.0000000e+00   3.4293033e-01
  -2.5000000e+00   5.3775801e-01
   0.0000000e+00   8.0632581e-01
   2.5000000e+00   1.1511521e+00
   5.0000000e+00   1.5622527e+00
   7.5000000e+00   2.0163664e+00
   1.0000000e+01   2.4798116e+00
   1.2500000e+01   2.9150522e+00
   1.5000000e+01   3.2898734e+00
   1.7500000e+01   3.5857302e+00
   2.0000000e+01   3.8007788e+00
   2.2500000e+01   3.9461728e+00
   2.5000000e+01   4.0388636e+00
   2.7500000e+01   4.0954054e+00
   3.0000000e+01   4.1288502e+00


==> AchievableRateComparison/PlotData/AGCError/FullSNR/MPath_1_1_Offset_bits_3_Offset_-20_CapAQNMExactCSITAvg.txt <==
               x               y
  -3.0000000e+01   1.3615140e-03
  -2.7500000e+01   2.4192561e-03
  -2.5000000e+01   4.2961423e-03
  -2.2500000e+01   7.6209993e-03
  -2.0000000e+01   1.3493769e-02
  -1.7500000e+01   2.3814859e-02
  -1.5000000e+01   4.1799381e-02
  -1.2500000e+01   7.2700296e-02
  -1.0000000e+01   1.2463422e-01
  -7.5000000e+00   2.0911199e-01
  -5.0000000e+00   3.4050288e-01
  -2.5000000e+00   5.3360283e-01
   0.0000000e+00   7.9922209e-01
   2.5000000e+00   1.1390529e+00
   5.0000000e+00   1.5419281e+00
   7.5000000e+00   1.9832458e+00
   1.0000000e+01   2.4284316e+00
   1.2500000e+01   2.8403804e+00
   1.5000000e+01   3.1891136e+00
   1.7500000e+01   3.4594856e+00
   2.0000000e+01   3.6527059e+00
   2.2500000e+01   3.7814541e+00
   2.5000000e+01   3.8626011e+00
   2.7500000e+01   3.9116941e+00
   3.0000000e+01   3.9405720e+00


==> AchievableRateComparison/PlotData/AGCError/FullSNR/MPath_1_1_Offset_bits_3_Offset_-40_CapAQNMExactCSITAvg.txt <==
               x               y
  -3.0000000e+01   1.3182862e-03
  -2.7500000e+01   2.3424280e-03
  -2.5000000e+01   4.1596556e-03
  -2.2500000e+01   7.3787097e-03
  -2.0000000e+01   1.3064213e-02
  -1.7500000e+01   2.3054943e-02
  -1.5000000e+01   4.0459714e-02
  -1.2500000e+01   7.0350962e-02
  -1.0000000e+01   1.2054366e-01
  -7.5000000e+00   2.0204913e-01
  -5.0000000e+00   3.2840481e-01
  -2.5000000e+00   5.1300571e-01
   0.0000000e+00   7.6434012e-01
   2.5000000e+00   1.0805461e+00
   5.0000000e+00   1.4458827e+00
   7.5000000e+00   1.8315969e+00
   1.0000000e+01   2.2022155e+00
   1.2500000e+01   2.5256527e+00
   1.5000000e+01   2.7825105e+00
   1.7500000e+01   2.9694902e+00
   2.0000000e+01   3.0957917e+00
   2.2500000e+01   3.1761680e+00
   2.5000000e+01   3.2251116e+00
   2.7500000e+01   3.2540216e+00
   3.0000000e+01   3.2707642e+00


==> AchievableRateComparison/PlotData/AGCError/FullSNR/MPath_1_1_Offset_bits_3_Offset_-5_CapAQNMExactCSITAvg.txt <==
               x               y
  -3.0000000e+01   1.3720373e-03
  -2.7500000e+01   2.4379591e-03
  -2.5000000e+01   4.3293690e-03
  -2.2500000e+01   7.6799848e-03
  -2.0000000e+01   1.3598350e-02
  -1.7500000e+01   2.3999890e-02
  -1.5000000e+01   4.2125640e-02
  -1.2500000e+01   7.3272670e-02
  -1.0000000e+01   1.2563159e-01
  -7.5000000e+00   2.1083677e-01
  -5.0000000e+00   3.4346624e-01
  -2.5000000e+00   5.3867639e-01
   0.0000000e+00   8.0789901e-01
   2.5000000e+00   1.1538404e+00
   5.0000000e+00   1.5667919e+00
   7.5000000e+00   2.0238176e+00
   1.0000000e+01   2.4914812e+00
   1.2500000e+01   2.9322020e+00
   1.5000000e+01   3.3132877e+00
   1.7500000e+01   3.6153913e+00
   2.0000000e+01   3.8358934e+00
   2.2500000e+01   3.9855140e+00
   2.5000000e+01   4.0811738e+00
   2.7500000e+01   4.1396495e+00
   3.0000000e+01   4.1742875e+00


==> AchievableRateComparison/PlotData/AGCError/FullSNR/MPath_1_1_Offset_bits_3_Offset_-60_CapAQNMExactCSITAvg.txt <==
               x               y
  -3.0000000e+01   1.2290873e-03
  -2.7500000e+01   2.1838999e-03
  -2.5000000e+01   3.8780385e-03
  -2.2500000e+01   6.8788228e-03
  -2.0000000e+01   1.2178081e-02
  -1.7500000e+01   2.1487709e-02
  -1.5000000e+01   3.7698148e-02
  -1.2500000e+01   6.5512682e-02
  -1.0000000e+01   1.1213534e-01
  -7.5000000e+00   1.8758520e-01
  -5.0000000e+00   3.0380607e-01
  -2.5000000e+00   4.7166777e-01
   0.0000000e+00   6.9585994e-01
   2.5000000e+00   9.6956371e-01
   5.0000000e+00   1.2723460e+00
   7.5000000e+00   1.5741276e+00
   1.0000000e+01   1.8446450e+00
   1.2500000e+01   2.0634840e+00
   1.5000000e+01   2.2247292e+00
   1.7500000e+01   2.3344790e+00
   2.0000000e+01   2.4046448e+00
   2.2500000e+01   2.4474869e+00
   2.5000000e+01   2.4728325e+00
   2.7500000e+01   2.4875239e+00
   3.0000000e+01   2.4959329e+00


==> AchievableRateComparison/PlotData/AGCError/FullSNR/MPath_1_1_Offset_bits_3_Offset_-80_CapAQNMExactCSITAvg.txt <==
               x               y
  -3.0000000e+01   1.0887818e-03
  -2.7500000e+01   1.9345527e-03
  -2.5000000e+01   3.4351173e-03
  -2.2500000e+01   6.0927113e-03
  -2.0000000e+01   1.0784894e-02
  -1.7500000e+01   1.9024748e-02
  -1.5000000e+01   3.3361824e-02
  -1.2500000e+01   5.7927550e-02
  -1.0000000e+01   9.8994688e-02
  -7.5000000e+00   1.6511866e-01
  -5.0000000e+00   2.6603373e-01
  -2.5000000e+00   4.0946321e-01
   0.0000000e+00   5.9612960e-01
   2.5000000e+00   8.1548215e-01
   5.0000000e+00   1.0460212e+00
   7.5000000e+00   1.2619472e+00
   1.0000000e+01   1.4427597e+00
   1.2500000e+01   1.5794938e+00
   1.5000000e+01   1.6743212e+00
   1.7500000e+01   1.7357363e+00
   2.0000000e+01   1.7735570e+00
   2.2500000e+01   1.7960532e+00
   2.5000000e+01   1.8091359e+00
   2.7500000e+01   1.8166388e+00
   3.0000000e+01   1.8209060e+00


==> AchievableRateComparison/PlotData/AGCError/FullSNR/MPath_1_1_Offset_bits_3_Offset_0_CapAQNMExactCSITAvg.txt <==
               x               y
  -3.0000000e+01   1.3726261e-03
  -2.7500000e+01   2.4390056e-03
  -2.5000000e+01   4.3312281e-03
  -2.2500000e+01   7.6832853e-03
  -2.0000000e+01   1.3604202e-02
  -1.7500000e+01   2.4010243e-02
  -1.5000000e+01   4.2143896e-02
  -1.2500000e+01   7.3304701e-02
  -1.0000000e+01   1.2568742e-01
  -7.5000000e+00   2.1093334e-01
  -5.0000000e+00   3.4363226e-01
  -2.5000000e+00   5.3896098e-01
   0.0000000e+00   8.0838674e-01
   2.5000000e+00   1.1546746e+00
   5.0000000e+00   1.5682020e+00
   7.5000000e+00   2.0261365e+00
   1.0000000e+01   2.4951214e+00
   1.2500000e+01   2.9375667e+00
   1.5000000e+01   3.3206337e+00
   1.7500000e+01   3.6247236e+00
   2.0000000e+01   3.8469683e+00
   2.2500000e+01   3.9979454e+00
   2.5000000e+01   4.0945612e+00
   2.7500000e+01   4.1536612e+00
   3.0000000e+01   4.1886851e+00


==> AchievableRateComparison/PlotData/AGCError/FullSNR/MPath_1_1_Offset_bits_3_Offset_10_CapAQNMExactCSITAvg.txt <==
               x               y
  -3.0000000e+01   1.3706343e-03
  -2.7500000e+01   2.4354656e-03
  -2.5000000e+01   4.3249392e-03
  -2.2500000e+01   7.6721209e-03
  -2.0000000e+01   1.3584407e-02
  -1.7500000e+01   2.3975221e-02
  -1.5000000e+01   4.2082140e-02
  -1.2500000e+01   7.3196351e-02
  -1.0000000e+01   1.2549859e-01
  -7.5000000e+00   2.1060670e-01
  -5.0000000e+00   3.4307075e-01
  -2.5000000e+00   5.3799861e-01
   0.0000000e+00   8.0673786e-01
   2.5000000e+00   1.1518559e+00
   5.0000000e+00   1.5634402e+00
   7.5000000e+00   2.0183138e+00
   1.0000000e+01   2.4828575e+00
   1.2500000e+01   2.9195215e+00
   1.5000000e+01   3.2959652e+00
   1.7500000e+01   3.5934349e+00
   2.0000000e+01   3.8098878e+00
   2.2500000e+01   3.9563675e+00
   2.5000000e+01   4.0498195e+00
   2.7500000e+01   4.1068564e+00
   3.0000000e+01   4.1406064e+00


==> AchievableRateComparison/PlotData/AGCError/FullSNR/MPath_1_1_Offset_bits_3_Offset_20_CapAQNMExactCSITAvg.txt <==
               x               y
  -3.0000000e+01   1.3654764e-03
  -2.7500000e+01   2.4262985e-03
  -2.5000000e+01   4.3086533e-03
  -2.2500000e+01   7.6432095e-03
  -2.0000000e+01   1.3533147e-02
  -1.7500000e+01   2.3884528e-02
  -1.5000000e+01   4.1922223e-02
  -1.2500000e+01   7.2915795e-02
  -1.0000000e+01   1.2500970e-01
  -7.5000000e+00   2.0976118e-01
  -5.0000000e+00   3.4161785e-01
  -2.5000000e+00   5.3551042e-01
   0.0000000e+00   8.0248046e-01
   2.5000000e+00   1.1445945e+00
   5.0000000e+00   1.5512161e+00
   7.5000000e+00   1.9983328e+00
   1.0000000e+01   2.4517385e+00
   1.2500000e+01   2.8740873e+00
   1.5000000e+01   3.2343634e+00
   1.7500000e+01   3.5159073e+00
   2.0000000e+01   3.7186143e+00
   2.2500000e+01   3.8545436e+00
   2.5000000e+01   3.9406416e+00
   2.7500000e+01   3.9929156e+00
   3.0000000e+01   4.0237380e+00


==> AchievableRateComparison/PlotData/AGCError/FullSNR/MPath_1_1_Offset_bits_3_Offset_40_CapAQNMExactCSITAvg.txt <==
               x               y
  -3.0000000e+01   1.3492344e-03
  -2.7500000e+01   2.3974317e-03
  -2.5000000e+01   4.2573704e-03
  -2.2500000e+01   7.5521707e-03
  -2.0000000e+01   1.3371739e-02
  -1.7500000e+01   2.3598966e-02
  -1.5000000e+01   4.1418736e-02
  -1.2500000e+01   7.2032620e-02
  -1.0000000e+01   1.2347117e-01
  -7.5000000e+00   2.0710205e-01
  -5.0000000e+00   3.3705405e-01
  -2.5000000e+00   5.2771235e-01
   0.0000000e+00   7.8919088e-01
   2.5000000e+00   1.1220769e+00
   5.0000000e+00   1.5136893e+00
   7.5000000e+00   1.9378583e+00
   1.0000000e+01   2.3592492e+00
   1.2500000e+01   2.7418461e+00
   1.5000000e+01   3.0588851e+00
   1.7500000e+01   3.2994040e+00
   2.0000000e+01   3.4678906e+00
   2.2500000e+01   3.5782972e+00
   2.5000000e+01   3.6469982e+00
   2.7500000e+01   3.6881863e+00
   3.0000000e+01   3.7122693e+00


==> AchievableRateComparison/PlotData/AGCError/FullSNR/MPath_1_1_Offset_bits_3_Offset_5_CapAQNMExactCSITAvg.txt <==
               x               y
  -3.0000000e+01   1.3720998e-03
  -2.7500000e+01   2.4380703e-03
  -2.5000000e+01   4.3295666e-03
  -2.2500000e+01   7.6803356e-03
  -2.0000000e+01   1.3598972e-02
  -1.7500000e+01   2.4000990e-02
  -1.5000000e+01   4.2127580e-02
  -1.2500000e+01   7.3276074e-02
  -1.0000000e+01   1.2563753e-01
  -7.5000000e+00   2.1084703e-01
  -5.0000000e+00   3.4348388e-01
  -2.5000000e+00   5.3870663e-01
   0.0000000e+00   8.0795084e-01
   2.5000000e+00   1.1539291e+00
   5.0000000e+00   1.5669417e+00
   7.5000000e+00   2.0240638e+00
   1.0000000e+01   2.4918674e+00
   1.2500000e+01   2.9327709e+00
   1.5000000e+01   3.3140662e+00
   1.7500000e+01   3.6163797e+00
   2.0000000e+01   3.8370658e+00
   2.2500000e+01   3.9868295e+00
   2.5000000e+01   4.0825900e+00
   2.7500000e+01   4.1411314e+00
   3.0000000e+01   4.1758101e+00


==> AchievableRateComparison/PlotData/AGCError/FullSNR/MPath_1_1_Offset_bits_3_Offset_80_CapAQNMExactCSITAvg.txt <==
               x               y
  -3.0000000e+01   1.3049544e-03
  -2.7500000e+01   2.3187340e-03
  -2.5000000e+01   4.1175634e-03
  -2.2500000e+01   7.3039903e-03
  -2.0000000e+01   1.2931750e-02
  -1.7500000e+01   2.2820633e-02
  -1.5000000e+01   4.0046730e-02
  -1.2500000e+01   6.9627020e-02
  -1.0000000e+01   1.1928419e-01
  -7.5000000e+00   1.9987802e-01
  -5.0000000e+00   3.2469752e-01
  -2.5000000e+00   5.0673025e-01
   0.0000000e+00   7.5381744e-01
   2.5000000e+00   1.0631746e+00
   5.0000000e+00   1.4180214e+00
   7.5000000e+00   1.7889487e+00
   1.0000000e+01   2.1409225e+00
   1.2500000e+01   2.4437290e+00
   1.5000000e+01   2.6806843e+00
   1.7500000e+01   2.8508194e+00
   2.0000000e+01   2.9644085e+00
   2.2500000e+01   3.0360421e+00
   2.5000000e+01   3.0793791e+00
   2.7500000e+01   3.1048663e+00
   3.0000000e+01   3.1195862e+00


==> AchievableRateComparison/PlotData/AGCError/HighSNR/MPath_1_1_Offset_bits_2_30dBSNR_Cap.txt <==
               x               y
  -8.0000000e+01   1.6172588e+00
  -7.5000000e+01   1.7049232e+00
  -7.0000000e+01   1.7943329e+00
  -6.5000000e+01   1.8849414e+00
  -6.0000000e+01   1.9760610e+00
  -5.5000000e+01   2.0668475e+00
  -5.0000000e+01   2.1562900e+00
  -4.5000000e+01   2.2432100e+00
  -4.0000000e+01   2.3262758e+00
  -3.5000000e+01   2.4040347e+00
  -3.0000000e+01   2.4749696e+00
  -2.5000000e+01   2.5375778e+00
  -2.0000000e+01   2.5904707e+00
  -1.5000000e+01   2.6324812e+00
  -1.0000000e+01   2.6627672e+00
  -5.0000000e+00   2.6808906e+00
   0.0000000e+00   2.6868576e+00
   5.0000000e+00   2.6811125e+00
   1.0000000e+01   2.6644863e+00
   1.5000000e+01   2.6381099e+00
   2.0000000e+01   2.6033106e+00
   2.5000000e+01   2.5615074e+00
   3.0000000e+01   2.5141186e+00
   3.5000000e+01   2.4624913e+00
   4.0000000e+01   2.4078534e+00
   4.5000000e+01   2.3512870e+00
   5.0000000e+01   2.2937194e+00
   5.5000000e+01   2.2359263e+00
   6.1000000e+01   2.1671629e+00
   6.6000000e+01   2.1109367e+00
   7.0000000e+01   2.0669437e+00
   7.5000000e+01   2.0134427e+00
   8.0000000e+01   1.9618156e+00


==> AchievableRateComparison/PlotData/AGCError/HighSNR/MPath_1_1_Offset_bits_2_30dBSNR_SQNRdB.txt <==
               x               y
  -8.0000000e+01   5.5480239e+00
  -7.5000000e+01   5.8562029e+00
  -7.0000000e+01   6.1697587e+00
  -6.5000000e+01   6.4866711e+00
  -6.0000000e+01   6.8044607e+00
  -5.5000000e+01   7.1201444e+00
  -5.0000000e+01   7.4302106e+00
  -4.5000000e+01   7.7306236e+00
  -4.0000000e+01   8.0168756e+00
  -3.5000000e+01   8.2840995e+00
  -3.0000000e+01   8.5272536e+00
  -2.5000000e+01   8.7413820e+00
  -2.0000000e+01   8.9219341e+00
  -1.5000000e+01   9.0651153e+00
  -1.0000000e+01   9.1682156e+00
  -5.0000000e+00   9.2298634e+00
   0.0000000e+00   9.2501525e+00
   5.0000000e+00   9.2306179e+00
   1.0000000e+01   9.1740643e+00
   1.5000000e+01   9.0842840e+00
   2.0000000e+01   8.9657163e+00
   2.5000000e+01   8.8231056e+00
   3.0000000e+01   8.6612008e+00
   3.5000000e+01   8.4845223e+00
   4.0000000e+01   8.2972041e+00
   4.5000000e+01   8.1029058e+00
   5.0000000e+01   7.9047805e+00
   5.5000000e+01   7.7054836e+00
   6.1000000e+01   7.4678385e+00
   6.6000000e+01   7.2731043e+00
   7.0000000e+01   7.1204782e+00
   7.5000000e+01   6.9345602e+00
   8.0000000e+01   6.7548397e+00


==> AchievableRateComparison/PlotData/AGCError/HighSNR/MPath_1_1_Offset_bits_3_30dBSNR_Cap.txt <==
               x               y
  -8.0000000e+01   1.8209060e+00
  -7.5000000e+01   1.9762446e+00
  -7.0000000e+01   2.1408097e+00
  -6.5000000e+01   2.3142684e+00
  -6.0000000e+01   2.4959329e+00
  -5.5000000e+01   2.6846330e+00
  -5.0000000e+01   2.8785647e+00
  -4.5000000e+01   3.0751252e+00
  -4.0000000e+01   3.2707642e+00
  -3.5000000e+01   3.4609043e+00
  -3.0000000e+01   3.6400177e+00
  -2.5000000e+01   3.8019522e+00
  -2.0000000e+01   3.9405720e+00
  -1.5000000e+01   4.0506584e+00
  -1.0000000e+01   4.1288502e+00
  -5.0000000e+00   4.1742875e+00
   0.0000000e+00   4.1886851e+00
   5.0000000e+00   4.1758101e+00
   1.0000000e+01   4.1406064e+00
   1.5000000e+01   4.0883010e+00
   2.0000000e+01   4.0237380e+00
   2.5000000e+01   3.9510117e+00
   3.0000000e+01   3.8733566e+00
   3.5000000e+01   3.7931962e+00
   4.0000000e+01   3.7122693e+00
   4.5000000e+01   3.6317753e+00
   5.0000000e+01   3.5525095e+00
   5.5000000e+01   3.4749740e+00
   6.1000000e+01   3.3846229e+00
   6.6000000e+01   3.3117434e+00
   7.0000000e+01   3.2550581e+00
   7.5000000e+01   3.1862198e+00
   8.0000000e+01   3.1195862e+00


==> AchievableRateComparison/PlotData/AGCError/HighSNR/MPath_1_1_Offset_bits_3_30dBSNR_SQNRdB.txt <==
               x               y
  -8.0000000e+01   6.2627916e+00
  -7.5000000e+01   6.8051000e+00
  -7.0000000e+01   7.3766136e+00
  -6.5000000e+01   7.9755480e+00
  -6.0000000e+01   8.5990014e+00
  -5.5000000e+01   9.2425892e+00
  -5.0000000e+01   9.9000017e+00
  -4.5000000e+01   1.0562513e+01
  -4.0000000e+01   1.1218524e+01
  -3.5000000e+01   1.1853304e+01
  -3.0000000e+01   1.2449186e+01
  -2.5000000e+01   1.2986541e+01
  -2.0000000e+01   1.3445759e+01
  -1.5000000e+01   1.3810104e+01
  -1.0000000e+01   1.4068773e+01
  -5.0000000e+00   1.4219062e+01
   0.0000000e+00   1.4266681e+01
   5.0000000e+00   1.4224097e+01
   1.0000000e+01   1.4107659e+01
   1.5000000e+01   1.3934639e+01
   2.0000000e+01   1.3721028e+01
   2.5000000e+01   1.3480321e+01
   3.0000000e+01   1.3223161e+01
   3.5000000e+01   1.2957512e+01
   4.0000000e+01   1.2689081e+01
   4.5000000e+01   1.2421802e+01
   5.0000000e+01   1.2158284e+01
   5.5000000e+01   1.1900178e+01
   6.1000000e+01   1.1598939e+01
   6.6000000e+01   1.1355548e+01
   7.0000000e+01   1.1165972e+01
   7.5000000e+01   1.0935417e+01
   8.0000000e+01   1.0711878e+01


==> AchievableRateComparison/PlotData/DL/EE/Multipath_8_64_16_32_3.5e-01_1000_MAC_2_SNR_-150_EE_HBF.txt <==
               x               y
   1.6690239e+01   1.9510890e+00
   2.2765938e+01   2.9072103e+00
   2.5588417e+01   3.2983470e+00
   2.6157191e+01   3.4344391e+00
   2.5538151e+01   3.4757424e+00
   2.3922676e+01   3.4855339e+00
   2.1134301e+01   3.4850462e+00
   1.7125216e+01   3.4815564e+00


==> AchievableRateComparison/PlotData/DL/EE/Multipath_8_64_16_32_3.5e-01_1000_MAC_2_SNR_-200_EE_HBF.txt <==
               x               y
   1.0364850e+01   1.2116510e+00
   1.3185216e+01   1.6837521e+00
   1.4352250e+01   1.8500050e+00
   1.4498232e+01   1.9036179e+00
   1.4106516e+01   1.9198968e+00
   1.3208088e+01   1.9244184e+00
   1.1676986e+01   1.9255350e+00
   9.4757438e+00   1.9264187e+00


==> AchievableRateComparison/PlotData/DL/EE/Multipath_8_64_16_32_3.5e-01_1000_MAC_2_SNR_-50_EE_HBF.txt <==
               x               y
   2.8538612e+01   3.3361637e+00
   4.6984048e+01   5.9998629e+00
   5.9877503e+01   7.7182102e+00
   6.5107474e+01   8.5486114e+00
   6.4919011e+01   8.8354774e+00
   6.0952739e+01   8.8808141e+00
   5.3593634e+01   8.8375902e+00
   4.3164630e+01   8.7753694e+00


==> AchievableRateComparison/PlotData/DL/EE/Multipath_8_64_16_32_3.5e-01_1000_MAC_2_SNR_0_EE_HBF.txt <==
               x               y
   3.1633569e+01   3.6979642e+00
   5.6280055e+01   7.1869630e+00
   7.7940935e+01   1.0046587e+01
   9.0061145e+01   1.1825028e+01
   9.2531963e+01   1.2593600e+01
   8.7741684e+01   1.2783963e+01
   7.7232219e+01   1.2735593e+01
   6.2077556e+01   1.2620367e+01


==> AchievableRateComparison/PlotData/DL/EE/Multipath_8_64_16_32_3.5e-01_1000_MAC_2_SNR_100_EE_HBF.txt <==
               x               y
   3.3624349e+01   3.9306864e+00
   6.3897030e+01   8.1596508e+00
   9.8569604e+01   1.2705622e+01
   1.2998803e+02   1.7067428e+01
   1.4963860e+02   2.0365814e+01
   1.5163542e+02   2.2093281e+01
   1.3705414e+02   2.2600228e+01
   1.1084110e+02   2.2533995e+01


==> AchievableRateComparison/PlotData/DL/EE/Multipath_8_64_16_32_3.5e-01_1000_MAC_4_SNR_-150_EE_HBF.txt <==
               x               y
   1.3376550e+01   1.5209137e+00
   2.1118269e+01   2.5151858e+00
   2.5110915e+01   3.0057765e+00
   2.6460045e+01   3.1990195e+00
   2.6465863e+01   3.2632410e+00
   2.5618719e+01   3.2817579e+00
   2.3857013e+01   3.2851107e+00
   2.0928293e+01   3.2836491e+00


==> AchievableRateComparison/PlotData/DL/EE/Multipath_8_64_16_32_3.5e-01_1000_MAC_4_SNR_-200_EE_HBF.txt <==
               x               y
   9.2754970e+00   1.0546240e+00
   1.3331385e+01   1.5877679e+00
   1.5044162e+01   1.8007862e+00
   1.5500268e+01   1.8739824e+00
   1.5386466e+01   1.8971513e+00
   1.4865031e+01   1.9042105e+00
   1.3844259e+01   1.9063545e+00
   1.2154689e+01   1.9070708e+00


==> AchievableRateComparison/PlotData/DL/EE/Multipath_8_64_16_32_3.5e-01_1000_MAC_4_SNR_-50_EE_HBF.txt <==
               x               y
   1.8863877e+01   2.1448229e+00
   3.5203196e+01   4.1927006e+00
   4.8627911e+01   5.8207609e+00
   5.6349207e+01   6.8126191e+00
   5.8759571e+01   7.2450551e+00
   5.7475598e+01   7.3626241e+00
   5.3330322e+01   7.3435853e+00
   4.6361525e+01   7.2741233e+00


==> AchievableRateComparison/PlotData/DL/EE/Multipath_8_64_16_32_3.5e-01_1000_MAC_4_SNR_0_EE_HBF.txt <==
               x               y
   1.9805979e+01   2.2519398e+00
   3.8745193e+01   4.6145524e+00
   5.7347129e+01   6.8644514e+00
   7.1415828e+01   8.6341735e+00
   7.8247939e+01   9.6479708e+00
   7.8246850e+01   1.0023421e+01
   7.3001578e+01   1.0052317e+01
   6.3358716e+01   9.9409825e+00


==> AchievableRateComparison/PlotData/DL/EE/Multipath_8_64_16_32_3.5e-01_1000_MAC_4_SNR_100_EE_HBF.txt <==
               x               y
   2.0261769e+01   2.3037631e+00
   4.0724077e+01   4.8502375e+00
   6.3623558e+01   7.6157399e+00
   8.6607667e+01   1.0470867e+01
   1.0584029e+02   1.3050108e+01
   1.1620360e+02   1.4885682e+01
   1.1453405e+02   1.5771339e+01
   1.0165697e+02   1.5949979e+01


==> AchievableRateComparison/PlotData/DL/EE/Multipath_8_64_16_32_3.5e-01_1000_MAC_8_SNR_-150_EE_HBF.txt <==
               x               y
   1.0501918e+01   1.1772650e+00
   1.8873482e+01   2.1666758e+00
   2.4132500e+01   2.7776507e+00
   2.6458579e+01   3.0612576e+00
   2.7089914e+01   3.1668109e+00
   2.6834226e+01   3.2013232e+00
   2.5881594e+01   3.2119059e+00
   2.4046704e+01   3.2150443e+00


==> AchievableRateComparison/PlotData/DL/EE/Multipath_8_64_16_32_3.5e-01_1000_MAC_8_SNR_-200_EE_HBF.txt <==
               x               y
   7.7618819e+00   8.7010697e-01
   1.2681721e+01   1.4558616e+00
   1.5091935e+01   1.7370817e+00
   1.5939167e+01   1.8441616e+00
   1.6081014e+01   1.8798705e+00
   1.5851032e+01   1.8910281e+00
   1.5265082e+01   1.8943967e+00
   1.4176447e+01   1.8953909e+00


==> AchievableRateComparison/PlotData/DL/EE/Multipath_8_64_16_32_3.5e-01_1000_MAC_8_SNR_-50_EE_HBF.txt <==
               x               y
   1.2677602e+01   1.4211592e+00
   2.5425119e+01   2.9188037e+00
   3.7223083e+01   4.2843769e+00
   4.6036908e+01   5.3264702e+00
   5.0826272e+01   5.9415912e+00
   5.2097733e+01   6.2152595e+00
   5.0868323e+01   6.3127589e+00
   4.7444693e+01   6.3433554e+00


==> AchievableRateComparison/PlotData/DL/EE/Multipath_8_64_16_32_3.5e-01_1000_MAC_8_SNR_0_EE_HBF.txt <==
               x               y
   1.2906545e+01   1.4468237e+00
   2.6296706e+01   3.0188619e+00
   3.9692556e+01   4.5686132e+00
   5.1481360e+01   5.9563934e+00
   5.9896888e+01   7.0019462e+00
   6.3769279e+01   7.6076749e+00
   6.3421423e+01   7.8705986e+00
   5.9551229e+01   7.9619993e+00


==> AchievableRateComparison/PlotData/DL/EE/Multipath_8_64_16_32_3.5e-01_1000_MAC_8_SNR_100_EE_HBF.txt <==
               x               y
   1.3006533e+01   1.4580324e+00
   2.6699505e+01   3.0651031e+00
   4.0989592e+01   4.7179020e+00
   5.5089438e+01   6.3738480e+00
   6.8191443e+01   7.9715797e+00
   7.8623574e+01   9.3797924e+00
   8.3877308e+01   1.0409174e+01
   8.2096649e+01   1.0976322e+01


==> AchievableRateComparison/PlotData/DL/EE/Multipath_8_64_16_32_3.5e-01_1000_SNR_-150_EE_DBF.txt <==
               x               y
   2.2802867e+01   2.4467476e+00
   2.6107052e+01   3.3651990e+00
   2.8125381e+01   3.6928625e+00
   2.7911681e+01   3.7987798e+00
   2.6288865e+01   3.8302877e+00
   2.3273161e+01   3.8377443e+00
   1.8884875e+01   3.8392951e+00
   1.3704315e+01   3.8385787e+00


==> AchievableRateComparison/PlotData/DL/EE/Multipath_8_64_16_32_3.5e-01_1000_SNR_-200_EE_DBF.txt <==
               x               y
   1.2850183e+01   1.3788247e+00
   1.4112870e+01   1.8191489e+00
   1.4950984e+01   1.9630643e+00
   1.4756482e+01   2.0083572e+00
   1.3879344e+01   2.0222204e+00
   1.2288036e+01   2.0262971e+00
   9.9721479e+00   2.0273377e+00
   7.2395827e+00   2.0278071e+00


==> AchievableRateComparison/PlotData/DL/EE/Multipath_8_64_16_32_3.5e-01_1000_SNR_-50_EE_DBF.txt <==
               x               y
   4.6356430e+01   4.9740449e+00
   6.2998610e+01   8.1205209e+00
   7.4396944e+01   9.7683187e+00
   7.6588168e+01   1.0423650e+01
   7.2869368e+01   1.0617067e+01
   6.4535948e+01   1.0641978e+01
   5.2209594e+01   1.0614210e+01
   3.7790499e+01   1.0585119e+01


==> AchievableRateComparison/PlotData/DL/EE/Multipath_8_64_16_32_3.5e-01_1000_SNR_0_EE_DBF.txt <==
               x               y
   5.4468310e+01   5.8444497e+00
   8.1450343e+01   1.0498949e+01
   1.0395408e+02   1.3649171e+01
   1.1177327e+02   1.5212342e+01
   1.0815574e+02   1.5758291e+01
   9.6204886e+01   1.5864186e+01
   7.7797411e+01   1.5816214e+01
   5.6217865e+01   1.5746624e+01


==> AchievableRateComparison/PlotData/DL/EE/Multipath_8_64_16_32_3.5e-01_1000_SNR_100_EE_DBF.txt <==
               x               y
   6.0919985e+01   6.5367144e+00
   1.0154516e+02   1.3089172e+01
   1.4946951e+02   1.9625347e+01
   1.8391162e+02   2.5030371e+01
   1.9431074e+02   2.8311075e+01
   1.7975299e+02   2.9641268e+01
   1.4720844e+02   2.9927476e+01
   1.0651998e+02   2.9836248e+01


==> AchievableRateComparison/PlotData/DL/SE/Multipath_8_64_16_32_3.5e-01_1000_CapCSITAvg.txt <==
               x               y
  -3.0000000e+01   3.9348713e-01
  -2.7500000e+01   6.2849674e-01
  -2.5000000e+01   9.6593419e-01
  -2.2500000e+01   1.4299810e+00
  -2.0000000e+01   2.0490916e+00
  -1.7500000e+01   2.8580338e+00
  -1.5000000e+01   3.8930556e+00
  -1.2500000e+01   5.1854066e+00
  -1.0000000e+01   6.7625577e+00
  -7.5000000e+00   8.6472626e+00
  -5.0000000e+00   1.0855920e+01
  -2.5000000e+00   1.3402861e+01
   0.0000000e+00   1.6297511e+01
   2.5000000e+00   1.9541283e+01
   5.0000000e+00   2.3131265e+01
   7.5000000e+00   2.7062530e+01
   1.0000000e+01   3.1324844e+01
   1.2500000e+01   3.5901350e+01
   1.5000000e+01   4.0779341e+01
   1.7500000e+01   4.5945362e+01
   2.0000000e+01   5.1379017e+01
   2.2500000e+01   5.7058241e+01
   2.5000000e+01   6.3058241e+01
   2.7500000e+01   6.9023756e+01
   3.0000000e+01   7.5246542e+01


==> AchievableRateComparison/PlotData/DL/SE/Multipath_8_64_16_32_3.5e-01_1000_MAC_2_CapHBFNQAvgCombined.txt <==
               x               y
  -3.0000000e+01   3.8110239e-01
  -2.7500000e+01   6.0876965e-01
  -2.5000000e+01   9.3357229e-01
  -2.2500000e+01   1.3721711e+00
  -2.0000000e+01   1.9389204e+00
  -1.7500000e+01   2.6513167e+00
  -1.5000000e+01   3.5315309e+00
  -1.2500000e+01   4.6021325e+00
  -1.0000000e+01   5.8783234e+00
  -7.5000000e+00   7.3723447e+00
  -5.0000000e+00   9.0925928e+00
  -2.5000000e+00   1.1040160e+01
   0.0000000e+00   1.3213528e+01
   2.5000000e+00   1.5605062e+01
   5.0000000e+00   1.8202536e+01
   7.5000000e+00   2.0984897e+01
   1.0000000e+01   2.3922142e+01
   1.2500000e+01   2.6983421e+01
   1.5000000e+01   3.0135277e+01
   1.7500000e+01   3.3350178e+01
   2.0000000e+01   3.6606845e+01
   2.2500000e+01   3.9890418e+01
   2.7500000e+01   4.6499630e+01
   3.0000000e+01   4.9814428e+01


==> AchievableRateComparison/PlotData/DL/SE/Multipath_8_64_16_32_3.5e-01_1000_MAC_4_CapHBFNQAvgCombined.txt <==
               x               y
  -3.0000000e+01   3.8324576e-01
  -2.7500000e+01   6.0849674e-01
  -2.5000000e+01   9.3674476e-01
  -2.2500000e+01   1.3689007e+00
  -2.0000000e+01   1.9102972e+00
  -1.7500000e+01   2.5573079e+00
  -1.5000000e+01   3.3094585e+00
  -1.2500000e+01   4.1738100e+00
  -1.0000000e+01   5.1641815e+00
  -7.5000000e+00   6.2909324e+00
  -5.0000000e+00   7.5531364e+00
  -2.5000000e+00   8.9351591e+00
   0.0000000e+00   1.0412306e+01
   2.5000000e+00   1.1956799e+01
   5.0000000e+00   1.3546313e+01
   7.5000000e+00   1.5164404e+01
   1.0000000e+01   1.6800113e+01
   1.2500000e+01   1.8446448e+01
   1.5000000e+01   2.0116448e+01
   1.7500000e+01   2.1755213e+01
   2.0000000e+01   2.3413472e+01
   2.2500000e+01   2.5072908e+01
   2.5000000e+01   2.6733011e+01
   2.7500000e+01   2.8393490e+01
   3.0000000e+01   3.0054181e+01


==> AchievableRateComparison/PlotData/DL/SE/Multipath_8_64_16_32_3.5e-01_1000_MAC_8_CapHBFNQAvgCombined.txt <==
               x               y
  -3.0000000e+01   3.8086364e-01
  -2.7500000e+01   6.0851385e-01
  -2.5000000e+01   9.3202912e-01
  -2.2500000e+01   1.3617881e+00
  -2.0000000e+01   1.8957936e+00
  -1.7500000e+01   2.5205912e+00
  -1.5000000e+01   3.2163175e+00
  -1.2500000e+01   3.9625578e+00
  -1.0000000e+01   4.7422203e+00
  -7.5000000e+00   5.5428137e+00
  -5.0000000e+00   6.3560162e+00
  -2.5000000e+00   7.1766183e+00
   0.0000000e+00   8.0014900e+00
   2.5000000e+00   8.8287992e+00
   5.0000000e+00   9.6574913e+00
   7.5000000e+00   1.0486965e+01
   1.0000000e+01   1.1316879e+01
   1.2500000e+01   1.2147042e+01
   1.5000000e+01   1.2977344e+01
   1.7500000e+01   1.3807725e+01
   2.0000000e+01   1.4638150e+01
   2.5000000e+01   1.6299064e+01
   2.7500000e+01   1.7129536e+01
   3.0000000e+01   1.7960013e+01


==> AchievableRateComparison/PlotData/DL/SE/Multipath_8_64_16_32_3.5e-01_1000_bits_1_CapAQNMExactCSITAvg.txt <==
               x               y
  -3.0000000e+01   2.6119115e-01
  -2.7500000e+01   4.2378468e-01
  -2.5000000e+01   6.5939933e-01
  -2.2500000e+01   9.7723980e-01
  -2.0000000e+01   1.3788247e+00
  -1.7500000e+01   1.8683556e+00
  -1.5000000e+01   2.4467476e+00
  -1.2500000e+01   3.0876313e+00
  -1.0000000e+01   3.7507905e+00
  -7.5000000e+00   4.3947368e+00
  -5.0000000e+00   4.9740449e+00
  -2.5000000e+00   5.4611769e+00
   0.0000000e+00   5.8444497e+00
   2.5000000e+00   6.1262414e+00
   5.0000000e+00   6.3223470e+00
   7.5000000e+00   6.4531596e+00
   1.0000000e+01   6.5367144e+00
   1.2500000e+01   6.5886412e+00
   1.5000000e+01   6.6201955e+00
   1.7500000e+01   6.6389755e+00
   2.0000000e+01   6.6499680e+00
   2.2500000e+01   6.6563351e+00
   2.7500000e+01   6.6620771e+00
   3.0000000e+01   6.6632632e+00


==> AchievableRateComparison/PlotData/DL/SE/Multipath_8_64_16_32_3.5e-01_1000_bits_1_MAC_2_CapHBFAQNMExactCSITAvgCombined.txt <==
               x               y
  -3.0000000e+01   2.4856290e-01
  -2.7500000e+01   3.9950074e-01
  -2.5000000e+01   6.1279020e-01
  -2.2500000e+01   8.8805180e-01
  -2.0000000e+01   1.2116510e+00
  -1.7500000e+01   1.5680804e+00
  -1.5000000e+01   1.9510890e+00
  -1.2500000e+01   2.3480582e+00
  -1.0000000e+01   2.7261001e+00
  -7.5000000e+00   3.0603336e+00
  -5.0000000e+00   3.3361637e+00
  -2.5000000e+00   3.5463415e+00
   0.0000000e+00   3.6979642e+00
   2.5000000e+00   3.8005649e+00
   5.0000000e+00   3.8663988e+00
   7.5000000e+00   3.9067350e+00
   1.0000000e+01   3.9306864e+00
   1.2500000e+01   3.9446767e+00
   1.5000000e+01   3.9526933e+00
   1.7500000e+01   3.9572491e+00
   2.0000000e+01   3.9598260e+00
   2.2500000e+01   3.9612791e+00
   2.7500000e+01   3.9625581e+00
   3.0000000e+01   3.9628172e+00


==> AchievableRateComparison/PlotData/DL/SE/Multipath_8_64_16_32_3.5e-01_1000_bits_1_MAC_4_CapHBFAQNMExactCSITAvgCombined.txt <==
               x               y
  -3.0000000e+01   2.4191253e-01
  -2.7500000e+01   3.8191449e-01
  -2.5000000e+01   5.7177921e-01
  -2.2500000e+01   8.0351980e-01
  -2.0000000e+01   1.0546240e+00
  -1.7500000e+01   1.2982467e+00
  -1.5000000e+01   1.5209137e+00
  -1.2500000e+01   1.7228759e+00
  -1.0000000e+01   1.9008669e+00
  -7.5000000e+00   2.0435924e+00
  -5.0000000e+00   2.1448229e+00
  -2.5000000e+00   2.2109264e+00
   0.0000000e+00   2.2519398e+00
   2.5000000e+00   2.2764520e+00
   5.0000000e+00   2.2907885e+00
   7.5000000e+00   2.2990489e+00
   1.0000000e+01   2.3037631e+00
   1.2500000e+01   2.3064375e+00
   1.5000000e+01   2.3079492e+00
   1.7500000e+01   2.3088017e+00
   2.0000000e+01   2.3092820e+00
   2.2500000e+01   2.3095523e+00
   2.5000000e+01   2.3097044e+00
   2.7500000e+01   2.3097899e+00
   3.0000000e+01   2.3098381e+00


==> AchievableRateComparison/PlotData/DL/SE/Multipath_8_64_16_32_3.5e-01_1000_bits_1_MAC_8_CapHBFAQNMExactCSITAvgCombined.txt <==
               x               y
  -3.0000000e+01   2.2645723e-01
  -2.7500000e+01   3.4788096e-01
  -2.5000000e+01   5.0421461e-01
  -2.2500000e+01   6.8474088e-01
  -2.0000000e+01   8.7010697e-01
  -1.7500000e+01   1.0392231e+00
  -1.5000000e+01   1.1772650e+00
  -1.2500000e+01   1.2794133e+00
  -1.0000000e+01   1.3491206e+00
  -7.5000000e+00   1.3938000e+00
  -5.0000000e+00   1.4211592e+00
  -2.5000000e+00   1.4373917e+00
   2.5000000e+00   1.4522321e+00
   5.0000000e+00   1.4553083e+00
   7.5000000e+00   1.4570495e+00
   1.0000000e+01   1.4580324e+00
   1.2500000e+01   1.4585862e+00
   1.5000000e+01   1.4588980e+00
   2.2500000e+01   1.4592277e+00
   2.5000000e+01   1.4592590e+00
   2.7500000e+01   1.4592765e+00
   3.0000000e+01   1.4592864e+00


==> AchievableRateComparison/PlotData/DL/SE/Multipath_8_64_16_32_3.5e-01_1000_bits_2_CapAQNMExactCSITAvg.txt <==
               x               y
  -3.0000000e+01   3.5123337e-01
  -2.7500000e+01   5.6324520e-01
  -2.5000000e+01   8.6722693e-01
  -2.2500000e+01   1.2796528e+00
  -2.0000000e+01   1.8191489e+00
  -1.7500000e+01   2.5070777e+00
  -1.5000000e+01   3.3651990e+00
  -1.2500000e+01   4.3902656e+00
  -1.0000000e+01   5.5572177e+00
  -7.5000000e+00   6.8229879e+00
  -5.0000000e+00   8.1205209e+00
  -2.5000000e+00   9.3705330e+00
   0.0000000e+00   1.0498949e+01
   2.5000000e+00   1.1445452e+01
   5.0000000e+00   1.2181704e+01
   7.5000000e+00   1.2719723e+01
   1.0000000e+01   1.3089172e+01
   1.2500000e+01   1.3330261e+01
   1.5000000e+01   1.3482398e+01
   1.7500000e+01   1.3575303e+01
   2.0000000e+01   1.3630711e+01
   2.2500000e+01   1.3663128e+01
   2.5000000e+01   1.3681875e+01
   2.7500000e+01   1.3692637e+01
   3.0000000e+01   1.3698772e+01


==> AchievableRateComparison/PlotData/DL/SE/Multipath_8_64_16_32_3.5e-01_1000_bits_2_MAC_2_CapHBFAQNMExactCSITAvgCombined.txt <==
               x               y
  -3.0000000e+01   3.3833154e-01
  -2.7500000e+01   5.4122708e-01
  -2.5000000e+01   8.2898762e-01
  -2.2500000e+01   1.2094862e+00
  -2.0000000e+01   1.6837521e+00
  -1.7500000e+01   2.2484492e+00
  -1.5000000e+01   2.9072103e+00
  -1.2500000e+01   3.6504208e+00
  -1.0000000e+01   4.4469742e+00
  -7.5000000e+00   5.2465901e+00
  -5.0000000e+00   5.9998629e+00
  -2.5000000e+00   6.6558349e+00
   0.0000000e+00   7.1869630e+00
   2.5000000e+00   7.5862062e+00
   5.0000000e+00   7.8652365e+00
   7.5000000e+00   8.0469336e+00
   1.0000000e+01   8.1596508e+00
   1.2500000e+01   8.2272193e+00
   1.5000000e+01   8.2665911e+00
   1.7500000e+01   8.2891750e+00
   2.0000000e+01   8.3020354e+00
   2.2500000e+01   8.3093117e+00
   2.5000000e+01   8.3134174e+00
   2.7500000e+01   8.3157307e+00
   3.0000000e+01   8.3170330e+00


==> AchievableRateComparison/PlotData/DL/SE/Multipath_8_64_16_32_3.5e-01_1000_bits_2_MAC_4_CapHBFAQNMExactCSITAvgCombined.txt <==
               x               y
  -3.0000000e+01   3.3662406e-01
  -2.7500000e+01   5.3518516e-01
  -2.5000000e+01   8.1222123e-01
  -2.2500000e+01   1.1682030e+00
  -2.0000000e+01   1.5877679e+00
  -1.7500000e+01   2.0446462e+00
  -1.5000000e+01   2.5151858e+00
  -1.2500000e+01   2.9827482e+00
  -1.0000000e+01   3.4374286e+00
  -7.5000000e+00   3.8522737e+00
  -5.0000000e+00   4.1927006e+00
  -2.5000000e+00   4.4443577e+00
   0.0000000e+00   4.6145524e+00
   2.5000000e+00   4.7227488e+00
   5.0000000e+00   4.7886645e+00
   7.5000000e+00   4.8276408e+00
   1.0000000e+01   4.8502375e+00
   1.2500000e+01   4.8631773e+00
   1.5000000e+01   4.8705313e+00
   1.7500000e+01   4.8746921e+00
   2.0000000e+01   4.8770401e+00
   2.2500000e+01   4.8783631e+00
   2.5000000e+01   4.8791078e+00
   2.7500000e+01   4.8795269e+00
   3.0000000e+01   4.8797627e+00


==> AchievableRateComparison/PlotData/DL/SE/Multipath_8_64_16_32_3.5e-01_1000_bits_2_MAC_8_CapHBFAQNMExactCSITAvgCombined.txt <==
               x               y
  -3.0000000e+01   3.2773530e-01
  -2.7500000e+01   5.1591738e-01
  -2.5000000e+01   7.7276496e-01
  -2.2500000e+01   1.0933018e+00
  -2.0000000e+01   1.4558616e+00
  -1.7500000e+01   1.8259215e+00
  -1.5000000e+01   2.1666758e+00
  -1.2500000e+01   2.4508041e+00
  -1.0000000e+01   2.6670143e+00
  -5.0000000e+00   2.9188037e+00
  -2.5000000e+00   2.9812498e+00
   0.0000000e+00   3.0188619e+00
   2.5000000e+00   3.0409436e+00
   5.0000000e+00   3.0536909e+00
   7.5000000e+00   3.0609716e+00
   1.0000000e+01   3.0651031e+00
   1.2500000e+01   3.0674386e+00
   1.5000000e+01   3.0687558e+00
   1.7500000e+01   3.0694978e+00
   2.0000000e+01   3.0699154e+00
   2.2500000e+01   3.0701504e+00
   2.5000000e+01   3.0702826e+00
   2.7500000e+01   3.0703569e+00
   3.0000000e+01   3.0703987e+00


==> AchievableRateComparison/PlotData/DL/SE/Multipath_8_64_16_32_3.5e-01_1000_bits_3_CapAQNMExactCSITAvg.txt <==
               x               y
  -3.0000000e+01   3.8021831e-01
  -2.7500000e+01   6.0767396e-01
  -2.5000000e+01   9.3314044e-01
  -2.2500000e+01   1.3764033e+00
  -2.0000000e+01   1.9630643e+00
  -1.7500000e+01   2.7240783e+00
  -1.5000000e+01   3.6928625e+00
  -1.2500000e+01   4.8879539e+00
  -1.0000000e+01   6.3116401e+00
  -7.5000000e+00   7.9507370e+00
  -5.0000000e+00   9.7683187e+00
  -2.5000000e+00   1.1695783e+01
   0.0000000e+00   1.3649171e+01
   2.5000000e+00   1.5512260e+01
   5.0000000e+00   1.7173748e+01
   7.5000000e+00   1.8555734e+01
   1.0000000e+01   1.9625347e+01
   1.2500000e+01   2.0397173e+01
   1.5000000e+01   2.0922427e+01
   1.7500000e+01   2.1262915e+01
   2.0000000e+01   2.1474327e+01
   2.2500000e+01   2.1601569e+01
   2.5000000e+01   2.1676423e+01
   2.7500000e+01   2.1719844e+01
   3.0000000e+01   2.1744787e+01


==> AchievableRateComparison/PlotData/DL/SE/Multipath_8_64_16_32_3.5e-01_1000_bits_3_MAC_2_CapHBFAQNMExactCSITAvgCombined.txt <==
               x               y
  -3.0000000e+01   3.6767715e-01
  -2.7500000e+01   5.8749167e-01
  -2.5000000e+01   9.0003353e-01
  -2.2500000e+01   1.3176712e+00
  -2.0000000e+01   1.8500050e+00
  -1.7500000e+01   2.5051199e+00
  -1.5000000e+01   3.2983470e+00
  -1.2500000e+01   4.2376569e+00
  -1.0000000e+01   5.3121608e+00
  -7.5000000e+00   6.4879149e+00
  -5.0000000e+00   7.7182102e+00
  -2.5000000e+00   8.9290005e+00
   0.0000000e+00   1.0046587e+01
   2.5000000e+00   1.1006991e+01
   5.0000000e+00   1.1770802e+01
   7.5000000e+00   1.2328224e+01
   1.0000000e+01   1.2705622e+01
   1.2500000e+01   1.2946654e+01
   1.5000000e+01   1.3093476e+01
   1.7500000e+01   1.3180089e+01
   2.0000000e+01   1.3230282e+01
   2.2500000e+01   1.3258988e+01
   2.5000000e+01   1.3275285e+01
   2.7500000e+01   1.3284500e+01
   3.0000000e+01   1.3289698e+01


==> AchievableRateComparison/PlotData/DL/SE/Multipath_8_64_16_32_3.5e-01_1000_bits_3_MAC_4_CapHBFAQNMExactCSITAvgCombined.txt <==
               x               y
  -3.0000000e+01   3.6851678e-01
  -2.7500000e+01   5.8758321e-01
  -2.5000000e+01   8.9688381e-01
  -2.2500000e+01   1.3032854e+00
  -2.0000000e+01   1.8007862e+00
  -1.7500000e+01   2.3736967e+00
  -1.5000000e+01   3.0057765e+00
  -1.2500000e+01   3.6841528e+00
  -1.0000000e+01   4.4017544e+00
  -7.5000000e+00   5.1319205e+00
  -5.0000000e+00   5.8207609e+00
  -2.5000000e+00   6.4095554e+00
   0.0000000e+00   6.8644514e+00
   2.5000000e+00   7.1867745e+00
   5.0000000e+00   7.4003955e+00
   7.5000000e+00   7.5346224e+00
   1.0000000e+01   7.6157399e+00
   1.2500000e+01   7.6634647e+00
   1.5000000e+01   7.6910515e+00
   1.7500000e+01   7.7068203e+00
   2.0000000e+01   7.7157727e+00
   2.2500000e+01   7.7208346e+00
   2.5000000e+01   7.7236900e+00
   2.7500000e+01   7.7252985e+00
   3.0000000e+01   7.7262040e+00


==> AchievableRateComparison/PlotData/DL/SE/Multipath_8_64_16_32_3.5e-01_1000_bits_3_MAC_8_CapHBFAQNMExactCSITAvgCombined.txt <==
               x               y
  -3.0000000e+01   3.6381488e-01
  -2.7500000e+01   5.7840332e-01
  -2.5000000e+01   8.7910920e-01
  -2.2500000e+01   1.2695369e+00
  -2.0000000e+01   1.7370817e+00
  -1.7500000e+01   2.2529572e+00
  -1.5000000e+01   2.7776507e+00
  -1.2500000e+01   3.2696796e+00
  -1.0000000e+01   3.6949745e+00
  -7.5000000e+00   4.0340719e+00
  -5.0000000e+00   4.2843769e+00
  -2.5000000e+00   4.4567184e+00
   0.0000000e+00   4.5686132e+00
   2.5000000e+00   4.6379839e+00
   5.0000000e+00   4.6795539e+00
   7.5000000e+00   4.7038833e+00
   1.0000000e+01   4.7179020e+00
   1.2500000e+01   4.7259002e+00
   1.5000000e+01   4.7304359e+00
   1.7500000e+01   4.7329990e+00
   2.0000000e+01   4.7344442e+00
   2.2500000e+01   4.7352582e+00
   2.5000000e+01   4.7357164e+00
   2.7500000e+01   4.7359742e+00
   3.0000000e+01   4.7361192e+00


==> AchievableRateComparison/PlotData/DL/SE/Multipath_8_64_16_32_3.5e-01_1000_bits_4_CapAQNMExactCSITAvg.txt <==
               x               y
  -3.0000000e+01   3.8934238e-01
  -2.7500000e+01   6.2161340e-01
  -2.5000000e+01   9.5378681e-01
  -2.2500000e+01   1.4067253e+00
  -2.0000000e+01   2.0083572e+00
  -1.7500000e+01   2.7930939e+00
  -1.5000000e+01   3.7987798e+00
  -1.2500000e+01   5.0532831e+00
  -1.0000000e+01   6.5728989e+00
  -7.5000000e+00   8.3650008e+00
  -5.0000000e+00   1.0423650e+01
  -2.5000000e+00   1.2717459e+01
   0.0000000e+00   1.5212342e+01
   2.5000000e+00   1.7812110e+01
   5.0000000e+00   2.0405949e+01
   7.5000000e+00   2.2853604e+01
   1.0000000e+01   2.5030371e+01
   1.2500000e+01   2.6828877e+01
   1.5000000e+01   2.8212503e+01
   1.7500000e+01   2.9207307e+01
   2.0000000e+01   2.9879149e+01
   2.2500000e+01   3.0309791e+01
   2.5000000e+01   3.0574002e+01
   2.7500000e+01   3.0731515e+01
   3.0000000e+01   3.0823590e+01


==> AchievableRateComparison/PlotData/DL/SE/Multipath_8_64_16_32_3.5e-01_1000_bits_4_MAC_2_CapHBFAQNMExactCSITAvgCombined.txt <==
               x               y
  -3.0000000e+01   3.7695778e-01
  -2.7500000e+01   6.0211126e-01
  -2.5000000e+01   9.2251019e-01
  -2.2500000e+01   1.3520832e+00
  -2.0000000e+01   1.9036179e+00
  -1.7500000e+01   2.5903999e+00
  -1.5000000e+01   3.4344391e+00
  -1.2500000e+01   4.4540246e+00
  -1.0000000e+01   5.6565051e+00
  -7.5000000e+00   7.0278750e+00
  -5.0000000e+00   8.5486114e+00
  -2.5000000e+00   1.0169256e+01
   0.0000000e+00   1.1825028e+01
   2.5000000e+00   1.3429235e+01
   5.0000000e+00   1.4886249e+01
   7.5000000e+00   1.6116529e+01
   1.0000000e+01   1.7067428e+01
   1.2500000e+01   1.7747250e+01
   1.5000000e+01   1.8199362e+01
   1.7500000e+01   1.8483667e+01
   2.0000000e+01   1.8655587e+01
   2.2500000e+01   1.8756713e+01
   2.5000000e+01   1.8815116e+01
   2.7500000e+01   1.8848481e+01
   3.0000000e+01   1.8867415e+01


==> AchievableRateComparison/PlotData/DL/SE/Multipath_8_64_16_32_3.5e-01_1000_bits_4_MAC_4_CapHBFAQNMExactCSITAvgCombined.txt <==
               x               y
  -3.0000000e+01   3.7869988e-01
  -2.7500000e+01   6.0439908e-01
  -2.5000000e+01   9.2434847e-01
  -2.2500000e+01   1.3480233e+00
  -2.0000000e+01   1.8739824e+00
  -1.7500000e+01   2.4935400e+00
  -1.5000000e+01   3.1990195e+00
  -1.2500000e+01   3.9881235e+00
  -1.0000000e+01   4.8645405e+00
  -7.5000000e+00   5.8185531e+00
  -5.0000000e+00   6.8126191e+00
  -2.5000000e+00   7.7754614e+00
   0.0000000e+00   8.6341735e+00
   2.5000000e+00   9.3342102e+00
   5.0000000e+00   9.8607468e+00
   7.5000000e+00   1.0229012e+01
   1.0000000e+01   1.0470867e+01
   1.2500000e+01   1.0621996e+01
   1.5000000e+01   1.0713034e+01
   1.7500000e+01   1.0766491e+01
   2.0000000e+01   1.0797354e+01
   2.2500000e+01   1.0814984e+01
   2.5000000e+01   1.0824988e+01
   2.7500000e+01   1.0830644e+01
   3.0000000e+01   1.0833834e+01


==> AchievableRateComparison/PlotData/DL/SE/Multipath_8_64_16_32_3.5e-01_1000_bits_4_MAC_8_CapHBFAQNMExactCSITAvgCombined.txt <==
               x               y
  -3.0000000e+01   3.7557539e-01
  -2.7500000e+01   5.9913098e-01
  -2.5000000e+01   9.1540729e-01
  -2.2500000e+01   1.3324230e+00
  -2.0000000e+01   1.8441616e+00
  -1.7500000e+01   2.4305330e+00
  -1.5000000e+01   3.0612576e+00
  -1.2500000e+01   3.7008046e+00
  -1.0000000e+01   4.3125875e+00
  -7.5000000e+00   4.8630128e+00
  -5.0000000e+00   5.3264702e+00
  -2.5000000e+00   5.6902465e+00
   0.0000000e+00   5.9563934e+00
   2.5000000e+00   6.1387702e+00
   5.0000000e+00   6.2568934e+00
   7.5000000e+00   6.3300393e+00
   1.0000000e+01   6.3738480e+00
   1.2500000e+01   6.3994817e+00
   1.5000000e+01   6.4142505e+00
   1.7500000e+01   6.4226763e+00
   2.0000000e+01   6.4274545e+00
   2.2500000e+01   6.4301545e+00
   2.5000000e+01   6.4316770e+00
   2.7500000e+01   6.4325345e+00
   3.0000000e+01   6.4330172e+00


==> AchievableRateComparison/PlotData/DL/SE/Multipath_8_64_16_32_3.5e-01_1000_bits_5_CapAQNMExactCSITAvg.txt <==
               x               y
  -3.0000000e+01   3.9216792e-01
  -2.7500000e+01   6.2592382e-01
  -2.5000000e+01   9.6014465e-01
  -2.2500000e+01   1.4160376e+00
  -2.0000000e+01   2.0222204e+00
  -1.7500000e+01   2.8138989e+00
  -1.5000000e+01   3.8302877e+00
  -1.2500000e+01   5.1006991e+00
  -1.0000000e+01   6.6475686e+00
  -7.5000000e+00   8.4849437e+00
  -5.0000000e+00   1.0617067e+01
  -2.5000000e+00   1.3042159e+01
   0.0000000e+00   1.5758291e+01
   2.5000000e+00   1.8722164e+01
   5.0000000e+00   2.1869617e+01
   7.5000000e+00   2.5104778e+01
   1.0000000e+01   2.8311075e+01
   1.2500000e+01   3.1324504e+01
   1.5000000e+01   3.3989257e+01
   1.7500000e+01   3.6192149e+01
   2.0000000e+01   3.7883728e+01
   2.2500000e+01   3.9096370e+01
   2.5000000e+01   3.9908660e+01
   2.7500000e+01   4.0424369e+01
   3.0000000e+01   4.0739438e+01


==> AchievableRateComparison/PlotData/DL/SE/Multipath_8_64_16_32_3.5e-01_1000_bits_5_MAC_2_CapHBFAQNMExactCSITAvgCombined.txt <==
               x               y
  -3.0000000e+01   3.7983537e-01
  -2.7500000e+01   6.0664103e-01
  -2.5000000e+01   9.2944533e-01
  -2.2500000e+01   1.3626325e+00
  -2.0000000e+01   1.9198968e+00
  -1.7500000e+01   2.6161529e+00
  -1.5000000e+01   3.4757424e+00
  -1.2500000e+01   4.5197647e+00
  -1.0000000e+01   5.7626807e+00
  -7.5000000e+00   7.2018961e+00
  -5.0000000e+00   8.8354774e+00
  -2.5000000e+00   1.0642436e+01
   0.0000000e+00   1.2593600e+01
   2.5000000e+00   1.4634882e+01
   5.0000000e+00   1.6678706e+01
   7.5000000e+00   1.8628010e+01
   1.0000000e+01   2.0365814e+01
   1.2500000e+01   2.1801254e+01
   1.5000000e+01   2.2894624e+01
   1.7500000e+01   2.3665149e+01
   2.0000000e+01   2.4173626e+01
   2.2500000e+01   2.4492538e+01
   2.5000000e+01   2.4684871e+01
   2.7500000e+01   2.4797854e+01
   3.0000000e+01   2.4863097e+01


==> AchievableRateComparison/PlotData/DL/SE/Multipath_8_64_16_32_3.5e-01_1000_bits_5_MAC_4_CapHBFAQNMExactCSITAvgCombined.txt <==
               x               y
  -3.0000000e+01   3.8186209e-01
  -2.7500000e+01   6.0962318e-01
  -2.5000000e+01   9.3291639e-01
  -2.2500000e+01   1.3620419e+00
  -2.0000000e+01   1.8971513e+00
  -1.7500000e+01   2.5321547e+00
  -1.5000000e+01   3.2632410e+00
  -1.2500000e+01   4.0936142e+00
  -1.0000000e+01   5.0343898e+00
  -7.5000000e+00   6.0905230e+00
  -5.0000000e+00   7.2450551e+00
  -2.5000000e+00   8.4524544e+00
   0.0000000e+00   9.6479708e+00
   2.5000000e+00   1.0754419e+01
   5.0000000e+00   1.1709654e+01
   7.5000000e+00   1.2477126e+01
   1.0000000e+01   1.3050108e+01
   1.2500000e+01   1.3449125e+01
   1.5000000e+01   1.3710714e+01
   1.7500000e+01   1.3874092e+01
   2.0000000e+01   1.3972502e+01
   2.2500000e+01   1.4030293e+01
   2.5000000e+01   1.4063662e+01
   2.7500000e+01   1.4082725e+01
   3.0000000e+01   1.4093544e+01


==> AchievableRateComparison/PlotData/DL/SE/Multipath_8_64_16_32_3.5e-01_1000_bits_5_MAC_8_CapHBFAQNMExactCSITAvgCombined.txt <==
               x               y
  -3.0000000e+01   3.7925929e-01
  -2.7500000e+01   6.0566308e-01
  -2.5000000e+01   9.2696584e-01
  -2.2500000e+01   1.3528024e+00
  -2.0000000e+01   1.8798705e+00
  -1.5000000e+01   3.1668109e+00
  -1.2500000e+01   3.8761417e+00
  -1.0000000e+01   4.5932595e+00
  -7.5000000e+00   5.2909245e+00
  -5.0000000e+00   5.9415912e+00
  -2.5000000e+00   6.5189078e+00
   0.0000000e+00   7.0019462e+00
   2.5000000e+00   7.3804732e+00
   5.0000000e+00   7.6576728e+00
   7.5000000e+00   7.8480160e+00
   1.0000000e+01   7.9715797e+00
   1.2500000e+01   8.0482478e+00
   1.5000000e+01   8.0942370e+00
   1.7500000e+01   8.1211762e+00
   2.0000000e+01   8.1367085e+00
   2.2500000e+01   8.1455741e+00
   2.5000000e+01   8.1506030e+00
   2.7500000e+01   8.1534452e+00
   3.0000000e+01   8.1550481e+00


==> AchievableRateComparison/PlotData/DL/SE/Multipath_8_64_16_32_3.5e-01_1000_bits_6_CapAQNMExactCSITAvg.txt <==
               x               y
  -3.0000000e+01   3.9302862e-01
  -2.7500000e+01   6.2723813e-01
  -2.5000000e+01   9.6206674e-01
  -2.2500000e+01   1.4187908e+00
  -2.0000000e+01   2.0262971e+00
  -1.5000000e+01   3.8377443e+00
  -1.2500000e+01   5.1103481e+00
  -1.0000000e+01   6.6600131e+00
  -7.5000000e+00   8.4993739e+00
  -5.0000000e+00   1.0641978e+01
  -2.5000000e+00   1.3093452e+01
   0.0000000e+00   1.5864186e+01
   2.5000000e+00   1.8936356e+01
   5.0000000e+00   2.2288791e+01
   7.5000000e+00   2.5875597e+01
   1.0000000e+01   2.9641268e+01
   1.2500000e+01   3.3476884e+01
   1.5000000e+01   3.7249663e+01
   1.7500000e+01   4.0791292e+01
   2.0000000e+01   4.3920916e+01
   2.2500000e+01   4.6509459e+01
   2.5000000e+01   4.8498240e+01
   2.7500000e+01   4.9916206e+01
   3.0000000e+01   5.0864238e+01


==> AchievableRateComparison/PlotData/DL/SE/Multipath_8_64_16_32_3.5e-01_1000_bits_6_MAC_2_CapHBFAQNMExactCSITAvgCombined.txt <==
               x               y
  -3.0000000e+01   3.8071010e-01
  -2.7500000e+01   6.0802853e-01
  -2.5000000e+01   9.3158682e-01
  -2.2500000e+01   1.3657348e+00
  -2.0000000e+01   1.9244184e+00
  -1.5000000e+01   3.4855339e+00
  -1.2500000e+01   4.5320465e+00
  -1.0000000e+01   5.7795643e+00
  -7.5000000e+00   7.2265402e+00
  -5.0000000e+00   8.8808141e+00
  -2.5000000e+00   1.0736814e+01
   0.0000000e+00   1.2783963e+01
   2.5000000e+00   1.4999082e+01
   5.0000000e+00   1.7337203e+01
   7.5000000e+00   1.9730312e+01
   1.0000000e+01   2.2093281e+01
   1.2500000e+01   2.4305599e+01
   1.5000000e+01   2.6247845e+01
   1.7500000e+01   2.7831862e+01
   2.0000000e+01   2.9028840e+01
   2.2500000e+01   2.9870641e+01
   2.5000000e+01   3.0426306e+01
   2.7500000e+01   3.0775073e+01
   3.0000000e+01   3.0985641e+01


==> AchievableRateComparison/PlotData/DL/SE/Multipath_8_64_16_32_3.5e-01_1000_bits_6_MAC_4_CapHBFAQNMExactCSITAvgCombined.txt <==
               x               y
  -3.0000000e+01   3.8282213e-01
  -2.7500000e+01   6.1120575e-01
  -2.5000000e+01   9.3552681e-01
  -2.2500000e+01   1.3663109e+00
  -2.0000000e+01   1.9042105e+00
  -1.7500000e+01   2.5437392e+00
  -1.5000000e+01   3.2817579e+00
  -1.2500000e+01   4.1221617e+00
  -1.0000000e+01   5.0770442e+00
  -7.5000000e+00   6.1585725e+00
  -5.0000000e+00   7.3626241e+00
  -2.5000000e+00   8.6640481e+00
   2.5000000e+00   1.1385091e+01
   5.0000000e+00   1.2687608e+01
   7.5000000e+00   1.3871400e+01
   1.0000000e+01   1.4885682e+01
   1.2500000e+01   1.5698763e+01
   1.5000000e+01   1.6306306e+01
   1.7500000e+01   1.6730553e+01
   2.0000000e+01   1.7009566e+01
   2.2500000e+01   1.7184320e+01
   2.5000000e+01   1.7289815e+01
   3.0000000e+01   1.7387732e+01


==> AchievableRateComparison/PlotData/DL/SE/Multipath_8_64_16_32_3.5e-01_1000_bits_6_MAC_8_CapHBFAQNMExactCSITAvgCombined.txt <==
               x               y
  -3.0000000e+01   3.8038597e-01
  -2.7500000e+01   6.0766469e-01
  -2.5000000e+01   9.3051970e-01
  -2.2500000e+01   1.3591055e+00
  -2.0000000e+01   1.8910281e+00
  -1.7500000e+01   2.5121319e+00
  -1.5000000e+01   3.2013232e+00
  -1.2500000e+01   3.9360482e+00
  -1.0000000e+01   4.6955582e+00
  -7.5000000e+00   5.4612843e+00
  -5.0000000e+00   6.2152595e+00
  -2.5000000e+00   6.9380403e+00
   0.0000000e+00   7.6076749e+00
   2.5000000e+00   8.2011837e+00
   5.0000000e+00   8.6990602e+00
   7.5000000e+00   9.0910773e+00
   1.0000000e+01   9.3797924e+00
   1.2500000e+01   9.5791629e+00
   1.5000000e+01   9.7092260e+00
   1.7500000e+01   9.7902433e+00
   2.0000000e+01   9.8389812e+00
   2.2500000e+01   9.8675871e+00
   2.5000000e+01   9.8841019e+00
   3.0000000e+01   9.8988899e+00


==> AchievableRateComparison/PlotData/DL/SE/Multipath_8_64_16_32_3.5e-01_1000_bits_7_CapAQNMExactCSITAvg.txt <==
               x               y
  -3.0000000e+01   3.9328547e-01
  -2.7500000e+01   6.2762690e-01
  -2.5000000e+01   9.6266229e-01
  -2.2500000e+01   1.4195991e+00
  -2.0000000e+01   2.0273377e+00
  -1.7500000e+01   2.8214005e+00
  -1.5000000e+01   3.8392951e+00
  -1.2500000e+01   5.1100044e+00
  -1.0000000e+01   6.6570309e+00
  -7.5000000e+00   8.4870835e+00
  -5.0000000e+00   1.0614210e+01
  -2.5000000e+00   1.3053898e+01
   0.0000000e+00   1.5816214e+01
   2.5000000e+00   1.8896881e+01
   5.0000000e+00   2.2284829e+01
   7.5000000e+00   2.5970170e+01
   1.0000000e+01   2.9927476e+01
   1.2500000e+01   3.4111430e+01
   1.5000000e+01   3.8448200e+01
   1.7500000e+01   4.2831535e+01
   2.2500000e+01   5.1159230e+01
   2.5000000e+01   5.4723848e+01
   2.7500000e+01   5.8023848e+01
   3.0000000e+01   6.1023848e+01




==> AchievableRateComparison/PlotData/DL/SE/Multipath_8_64_16_32_3.5e-01_1000_bits_7_MAC_2_CapHBFAQNMExactCSITAvgCombined.txt <==
               x               y
  -3.0000000e+01   3.8096572e-01
  -2.7500000e+01   6.0843903e-01
  -2.5000000e+01   9.3231594e-01
  -2.2500000e+01   1.3668648e+00
  -2.0000000e+01   1.9255350e+00
  -1.7500000e+01   2.6237334e+00
  -1.5000000e+01   3.4850462e+00
  -1.2500000e+01   4.5262679e+00
  -1.0000000e+01   5.7628728e+00
  -7.5000000e+00   7.1980412e+00
  -5.0000000e+00   8.8375902e+00
  -2.5000000e+00   1.0686200e+01
   0.0000000e+00   1.2735593e+01
   2.5000000e+00   1.4978472e+01
   5.0000000e+00   1.7398288e+01
   7.5000000e+00   1.9954952e+01
   1.0000000e+01   2.2600228e+01
   1.2500000e+01   2.5266528e+01
   1.5000000e+01   2.7853593e+01
   1.7500000e+01   3.0241028e+01
   2.0000000e+01   3.2321290e+01
   2.2500000e+01   3.4016531e+01
   2.5000000e+01   3.5302001e+01
   2.7500000e+01   3.6210309e+01
   3.0000000e+01   3.6812821e+01


==> AchievableRateComparison/PlotData/DL/SE/Multipath_8_64_16_32_3.5e-01_1000_bits_7_MAC_4_CapHBFAQNMExactCSITAvgCombined.txt <==
               x               y
  -3.0000000e+01   3.8310990e-01
  -2.7500000e+01   6.1166775e-01
  -2.5000000e+01   9.3628466e-01
  -2.2500000e+01   1.3676116e+00
  -2.0000000e+01   1.9063545e+00
  -1.7500000e+01   2.5467623e+00
  -1.5000000e+01   3.2851107e+00
  -1.2500000e+01   4.1236266e+00
  -1.0000000e+01   5.0716439e+00
  -7.5000000e+00   6.1437936e+00
  -5.0000000e+00   7.3435853e+00
  -2.5000000e+00   8.6544422e+00
   0.0000000e+00   1.0052317e+01
   2.5000000e+00   1.1504700e+01
   5.0000000e+00   1.2972653e+01
   7.5000000e+00   1.4411071e+01
   1.0000000e+01   1.5771339e+01
   1.2500000e+01   1.7003413e+01
   1.5000000e+01   1.8060642e+01
   1.7500000e+01   1.8912034e+01
   2.0000000e+01   1.9552412e+01
   2.2500000e+01   2.0002731e+01
   2.5000000e+01   2.0300782e+01
   2.7500000e+01   2.0488428e+01
   3.0000000e+01   2.0602145e+01


==> AchievableRateComparison/PlotData/DL/SE/Multipath_8_64_16_32_3.5e-01_1000_bits_7_MAC_8_CapHBFAQNMExactCSITAvgCombined.txt <==
               x               y
  -3.0000000e+01   3.8072384e-01
  -2.7500000e+01   6.0826530e-01
  -2.5000000e+01   9.3158720e-01
  -2.2500000e+01   1.3610023e+00
  -2.0000000e+01   1.8943967e+00
  -1.7500000e+01   2.5181082e+00
  -1.5000000e+01   3.2119059e+00
  -1.2500000e+01   3.9547257e+00
  -1.0000000e+01   4.7283349e+00
  -7.5000000e+00   5.5182553e+00
  -5.0000000e+00   6.3127589e+00
  -2.5000000e+00   7.1009484e+00
   0.0000000e+00   7.8705986e+00
   2.5000000e+00   8.6062971e+00
   5.0000000e+00   9.2887159e+00
   7.5000000e+00   9.8961819e+00
   1.0000000e+01   1.0409174e+01
   1.2500000e+01   1.0816376e+01
   1.5000000e+01   1.1118847e+01
   1.7500000e+01   1.1329407e+01
   2.2500000e+01   1.1554356e+01
   2.5000000e+01   1.1606680e+01


==> AchievableRateComparison/PlotData/DL/SE/Multipath_8_64_16_32_3.5e-01_1000_bits_8_CapAQNMExactCSITAvg.txt <==
               x               y
  -3.0000000e+01   3.9336265e-01
  -2.7500000e+01   6.2772527e-01
  -2.5000000e+01   9.6282800e-01
  -2.2500000e+01   1.4199532e+00
  -2.0000000e+01   2.0278071e+00
  -1.7500000e+01   2.8218971e+00
  -1.5000000e+01   3.8385787e+00
  -1.2500000e+01   5.1070025e+00
  -1.0000000e+01   6.6488322e+00
  -7.5000000e+00   8.4732734e+00
  -5.0000000e+00   1.0585119e+01
  -2.5000000e+00   1.3003271e+01
   0.0000000e+00   1.5746624e+01
   2.5000000e+00   1.8804352e+01
   5.0000000e+00   2.2177418e+01
   7.5000000e+00   2.5858760e+01
   1.0000000e+01   2.9836248e+01
   1.2500000e+01   3.4094986e+01
   1.5000000e+01   3.8606884e+01
   1.7500000e+01   4.3319353e+01
   2.0000000e+01   4.8166826e+01
   2.5000000e+01   5.7808827e+01
   2.7500000e+01   6.2265613e+01
   3.0000000e+01   6.6220703e+01


==> AchievableRateComparison/PlotData/DL/SE/Multipath_8_64_16_32_3.5e-01_1000_bits_8_MAC_2_CapHBFAQNMExactCSITAvgCombined.txt <==
               x               y
  -3.0000000e+01   3.8103351e-01
  -2.7500000e+01   6.0854220e-01
  -2.5000000e+01   9.3248854e-01
  -2.0000000e+01   1.9264187e+00
  -1.7500000e+01   2.6229650e+00
  -1.5000000e+01   3.4815564e+00
  -1.2500000e+01   4.5148182e+00
  -1.0000000e+01   5.7395901e+00
  -7.5000000e+00   7.1566992e+00
  -5.0000000e+00   8.7753694e+00
   0.0000000e+00   1.2620367e+01
   2.5000000e+00   1.4844553e+01
   5.0000000e+00   1.7248453e+01
   7.5000000e+00   1.9821119e+01
   1.0000000e+01   2.2533995e+01
   1.2500000e+01   2.5346347e+01
   1.5000000e+01   2.8209750e+01
   1.7500000e+01   3.1048284e+01
   2.0000000e+01   3.3770284e+01
   2.2500000e+01   3.6276216e+01
   2.5000000e+01   3.8464368e+01
   2.7500000e+01   4.0256984e+01
   3.0000000e+01   4.1626923e+01


==> AchievableRateComparison/PlotData/DL/SE/Multipath_8_64_16_32_3.5e-01_1000_bits_8_MAC_4_CapHBFAQNMExactCSITAvgCombined.txt <==
               x               y
  -3.0000000e+01   3.8320898e-01
  -2.5000000e+01   9.3641397e-01
  -2.2500000e+01   1.3679846e+00
  -2.0000000e+01   1.9070708e+00
  -1.7500000e+01   2.5473013e+00
  -1.5000000e+01   3.2836491e+00
  -1.2500000e+01   4.1162811e+00
  -1.0000000e+01   5.0510563e+00
  -7.5000000e+00   6.1018187e+00
  -5.0000000e+00   7.2741233e+00
  -2.5000000e+00   8.5607540e+00
   0.0000000e+00   9.9409825e+00
   2.5000000e+00   1.1394351e+01
   5.0000000e+00   1.2898770e+01
   7.5000000e+00   1.4428345e+01
   1.0000000e+01   1.5949979e+01
   1.2500000e+01   1.7429401e+01
   1.7500000e+01   2.0095533e+01
   2.0000000e+01   2.1191108e+01
   2.2500000e+01   2.2081132e+01
   2.5000000e+01   2.2757255e+01
   2.7500000e+01   2.3237399e+01
   3.0000000e+01   2.3557963e+01


==> AchievableRateComparison/PlotData/DL/SE/Multipath_8_64_16_32_3.5e-01_1000_bits_8_MAC_8_CapHBFAQNMExactCSITAvgCombined.txt <==
               x               y
  -3.0000000e+01   3.8082336e-01
  -2.7500000e+01   6.0844223e-01
  -2.5000000e+01   9.3190177e-01
  -2.2500000e+01   1.3615616e+00
  -2.0000000e+01   1.8953909e+00
  -1.7500000e+01   2.5198751e+00
  -1.5000000e+01   3.2150443e+00
  -1.2500000e+01   3.9602947e+00
  -1.0000000e+01   4.7381991e+00
  -7.5000000e+00   5.5356740e+00
  -5.0000000e+00   6.3433554e+00
  -2.5000000e+00   7.1542161e+00
   0.0000000e+00   7.9619993e+00
   2.5000000e+00   8.7596253e+00
   5.0000000e+00   9.5375762e+00
   7.5000000e+00   1.0282446e+01
   1.0000000e+01   1.0976322e+01
   1.2500000e+01   1.1598144e+01
   1.5000000e+01   1.2127906e+01
   1.7500000e+01   1.2552735e+01
   2.0000000e+01   1.2871675e+01
   2.5000000e+01   1.3244555e+01
   2.7500000e+01   1.3338276e+01
   3.0000000e+01   1.3395172e+01


==> AchievableRateComparison/PlotData/NonDiagVsDiag/SameTime_32_1_7_CapCSITAvg.txt <==
               x               y
  -3.0000000e+01   4.4282487e-02
  -2.7500000e+01   7.7691449e-02
  -2.5000000e+01   1.3499780e-01
  -2.2500000e+01   2.3094301e-01
  -2.0000000e+01   3.8576291e-01
  -1.7500000e+01   6.2297145e-01
  -1.5000000e+01   9.6329677e-01
  -1.2500000e+01   1.4166936e+00
  -1.0000000e+01   1.9777820e+00
  -7.5000000e+00   2.6284782e+00
  -5.0000000e+00   3.3455041e+00
  -2.5000000e+00   4.1073058e+00
   0.0000000e+00   4.8973806e+00
   2.5000000e+00   5.7045210e+00
   5.0000000e+00   6.5216701e+00
   7.5000000e+00   7.3445868e+00
   1.0000000e+01   8.1707927e+00
   1.2500000e+01   8.9988631e+00
   1.5000000e+01   9.8279868e+00
   1.7500000e+01   1.0657704e+01
   2.0000000e+01   1.1487756e+01
   2.2500000e+01   1.2317996e+01
   2.5000000e+01   1.3148342e+01
   2.7500000e+01   1.3978748e+01
   3.0000000e+01   1.4809187e+01


==> AchievableRateComparison/PlotData/NonDiagVsDiag/SameTime_32_1_7_bits_1_CapAQNMDiagCSITAvg.txt <==
               x               y
  -3.0000000e+01   2.8173221e-02
  -2.7500000e+01   4.9638652e-02
  -2.5000000e+01   8.6865923e-02
  -2.2500000e+01   1.5029839e-01
  -2.0000000e+01   2.5537771e-01
  -1.7500000e+01   4.2223653e-01
  -1.5000000e+01   6.7215463e-01
  -1.2500000e+01   1.0200868e+00
  -1.0000000e+01   1.4662161e+00
  -7.5000000e+00   1.9921861e+00
  -5.0000000e+00   2.5648413e+00
  -2.5000000e+00   3.1446849e+00
   0.0000000e+00   3.6945222e+00
   2.5000000e+00   4.1858186e+00
   5.0000000e+00   4.6019382e+00
   7.5000000e+00   4.9380738e+00
   1.0000000e+01   5.1986118e+00
   1.2500000e+01   5.3934618e+00
   1.5000000e+01   5.5347383e+00
   1.7500000e+01   5.6344388e+00
   2.0000000e+01   5.7031463e+00
   2.2500000e+01   5.7495110e+00
   2.5000000e+01   5.7802260e+00
   2.7500000e+01   5.8002511e+00
   3.0000000e+01   5.8131262e+00


==> AchievableRateComparison/PlotData/NonDiagVsDiag/SameTime_32_1_7_bits_1_CapAQNMExactCSITAvg.txt <==
               x               y
  -3.0000000e+01   2.8173221e-02
  -2.7500000e+01   4.9638648e-02
  -2.5000000e+01   8.6865887e-02
  -2.2500000e+01   1.5029806e-01
  -2.0000000e+01   2.5537489e-01
  -1.7500000e+01   4.2221412e-01
  -1.5000000e+01   6.7199510e-01
  -1.2500000e+01   1.0190965e+00
  -1.0000000e+01   1.4609821e+00
  -7.5000000e+00   1.9691858e+00
  -5.0000000e+00   2.4829708e+00
  -2.5000000e+00   2.9139459e+00
   0.0000000e+00   3.1822176e+00
   2.5000000e+00   3.2694922e+00
   5.0000000e+00   3.2235062e+00
   7.5000000e+00   3.1090510e+00
   1.0000000e+01   2.9712644e+00
   1.2500000e+01   2.8332650e+00
   1.5000000e+01   2.7057019e+00
   1.7500000e+01   2.5935150e+00
   2.0000000e+01   2.4988255e+00
   2.2500000e+01   2.4219502e+00
   2.5000000e+01   2.3618207e+00
   2.7500000e+01   2.3164088e+00
   3.0000000e+01   2.2832337e+00


==> AchievableRateComparison/PlotData/NonDiagVsDiag/SameTime_32_1_7_bits_2_CapAQNMDiagCSITAvg.txt <==
               x               y
  -3.0000000e+01   3.8844897e-02
  -2.7500000e+01   6.8246406e-02
  -2.5000000e+01   1.1885990e-01
  -2.2500000e+01   2.0407997e-01
  -2.0000000e+01   3.4273992e-01
  -1.7500000e+01   5.5754728e-01
  -1.5000000e+01   8.6972360e-01
  -1.2500000e+01   1.2908688e+00
  -1.0000000e+01   1.8168165e+00
  -7.5000000e+00   2.4280403e+00
  -5.0000000e+00   3.0956547e+00
  -2.5000000e+00   3.7879118e+00
   0.0000000e+00   4.4738718e+00
   2.5000000e+00   5.1249492e+00
   5.0000000e+00   5.7165802e+00
   7.5000000e+00   6.2308253e+00
   1.0000000e+01   6.6586369e+00
   1.2500000e+01   7.0001447e+00
   1.5000000e+01   7.2627292e+00
   1.7500000e+01   7.4580122e+00
   2.0000000e+01   7.5990321e+00
   2.2500000e+01   7.6982534e+00
   2.5000000e+01   7.7664738e+00
   2.7500000e+01   7.8124271e+00
   3.0000000e+01   7.8428262e+00


==> AchievableRateComparison/PlotData/NonDiagVsDiag/SameTime_32_1_7_bits_2_CapAQNMExactCSITAvg.txt <==
               x               y
  -3.0000000e+01   3.8844898e-02
  -2.7500000e+01   6.8246405e-02
  -2.5000000e+01   1.1885989e-01
  -2.2500000e+01   2.0407985e-01
  -2.0000000e+01   3.4273888e-01
  -1.7500000e+01   5.5753924e-01
  -1.5000000e+01   8.6966806e-01
  -1.2500000e+01   1.2905318e+00
  -1.0000000e+01   1.8150516e+00
  -7.5000000e+00   2.4201858e+00
  -5.0000000e+00   3.0664384e+00
  -2.5000000e+00   3.6984298e+00
   0.0000000e+00   4.2501464e+00
   2.5000000e+00   4.6661151e+00
   5.0000000e+00   4.9290067e+00
   7.5000000e+00   5.0624727e+00
   1.0000000e+01   5.1060888e+00
   1.2500000e+01   5.0986935e+00
   1.5000000e+01   5.0679541e+00
   1.7500000e+01   5.0284019e+00
   2.0000000e+01   4.9872318e+00
   2.2500000e+01   4.9494455e+00
   2.5000000e+01   4.9166072e+00
   2.7500000e+01   4.8904428e+00
   3.0000000e+01   4.8705357e+00


==> AchievableRateComparison/PlotData/NonDiagVsDiag/SameTime_32_1_7_bits_3_CapAQNMDiagCSITAvg.txt <==
               x               y
  -3.0000000e+01   4.2379515e-02
  -2.7500000e+01   7.4386838e-02
  -2.5000000e+01   1.2935377e-01
  -2.2500000e+01   2.2155367e-01
  -2.0000000e+01   3.7073809e-01
  -1.7500000e+01   6.0015028e-01
  -1.5000000e+01   9.3071070e-01
  -1.2500000e+01   1.3729843e+00
  -1.0000000e+01   1.9220672e+00
  -7.5000000e+00   2.5594135e+00
  -5.0000000e+00   3.2597144e+00
  -2.5000000e+00   3.9973883e+00
   0.0000000e+00   4.7493805e+00
   2.5000000e+00   5.4946951e+00
   5.0000000e+00   6.2128079e+00
   7.5000000e+00   6.8830518e+00
   1.0000000e+01   7.4861380e+00
   1.2500000e+01   8.0073629e+00
   1.5000000e+01   8.4395585e+00
   1.7500000e+01   8.7839116e+00
   2.0000000e+01   9.0483936e+00
   2.2500000e+01   9.2449642e+00
   2.5000000e+01   9.3868640e+00
   2.7500000e+01   9.4866862e+00
   3.0000000e+01   9.5553143e+00


==> AchievableRateComparison/PlotData/NonDiagVsDiag/SameTime_32_1_7_bits_3_CapAQNMExactCSITAvg.txt <==
               x               y
  -3.0000000e+01   4.2379516e-02
  -2.7500000e+01   7.4386839e-02
  -2.5000000e+01   1.2935377e-01
  -2.2500000e+01   2.2155365e-01
  -2.0000000e+01   3.7073785e-01
  -1.7500000e+01   6.0014842e-01
  -1.5000000e+01   9.3069798e-01
  -1.2500000e+01   1.3729067e+00
  -1.0000000e+01   1.9216569e+00
  -7.5000000e+00   2.5575553e+00
  -5.0000000e+00   3.2525651e+00
  -2.5000000e+00   3.9740380e+00
   0.0000000e+00   4.6846439e+00
   2.5000000e+00   5.3421367e+00
   5.0000000e+00   5.9052745e+00
   7.5000000e+00   6.3465958e+00
   1.0000000e+01   6.6624118e+00
   1.2500000e+01   6.8693917e+00
   1.5000000e+01   6.9910522e+00
   1.7500000e+01   7.0514121e+00
   2.0000000e+01   7.0732193e+00
   2.2500000e+01   7.0740378e+00
   2.5000000e+01   7.0644458e+00
   2.7500000e+01   7.0505384e+00
   3.0000000e+01   7.0374497e+00


==> AchievableRateComparison/PlotData/NonDiagVsDiag/SameTime_32_1_7_bits_4_CapAQNMDiagCSITAvg.txt <==
               x               y
  -3.0000000e+01   4.3502067e-02
  -2.7500000e+01   7.6334628e-02
  -2.5000000e+01   1.3267602e-01
  -2.2500000e+01   2.2706913e-01
  -2.0000000e+01   3.7953827e-01
  -1.7500000e+01   6.1347028e-01
  -1.5000000e+01   9.4967169e-01
  -1.2500000e+01   1.3983967e+00
  -1.0000000e+01   1.9545824e+00
  -7.5000000e+00   2.6001420e+00
  -5.0000000e+00   3.3112018e+00
  -2.5000000e+00   4.0648480e+00
   0.0000000e+00   4.8422124e+00
   2.5000000e+00   5.6282290e+00
   5.0000000e+00   6.4097089e+00
   7.5000000e+00   7.1730915e+00
   1.0000000e+01   7.9028333e+00
   1.2500000e+01   8.5813382e+00
   1.5000000e+01   9.1910243e+00
   1.7500000e+01   9.7179707e+00
   2.0000000e+01   1.0155241e+01
   2.2500000e+01   1.0504008e+01
   2.5000000e+01   1.0772189e+01
   2.7500000e+01   1.0971732e+01
   3.0000000e+01   1.1115930e+01


==> AchievableRateComparison/PlotData/NonDiagVsDiag/SameTime_32_1_7_bits_4_CapAQNMExactCSITAvg.txt <==
               x               y
  -3.0000000e+01   4.3502068e-02
  -2.7500000e+01   7.6334631e-02
  -2.5000000e+01   1.3267603e-01
  -2.2500000e+01   2.2706913e-01
  -2.0000000e+01   3.7953823e-01
  -1.7500000e+01   6.1346991e-01
  -1.5000000e+01   9.4966925e-01
  -1.2500000e+01   1.3983822e+00
  -1.0000000e+01   1.9544909e+00
  -7.5000000e+00   2.5997065e+00
  -5.0000000e+00   3.3095652e+00
  -2.5000000e+00   4.0597030e+00
   0.0000000e+00   4.8277173e+00
   2.5000000e+00   5.5916970e+00
   5.0000000e+00   6.3282557e+00
   7.5000000e+00   7.0113876e+00
   1.0000000e+01   7.6141048e+00
   1.2500000e+01   8.1145194e+00
   1.5000000e+01   8.5036765e+00
   1.7500000e+01   8.7863102e+00
   2.0000000e+01   8.9764445e+00
   2.2500000e+01   9.0937243e+00
   2.5000000e+01   9.1573059e+00
   2.7500000e+01   9.1853523e+00
   3.0000000e+01   9.1933854e+00


==> AchievableRateComparison/PlotData/NonDiagVsDiag/SameTime_32_1_7_bits_5_CapAQNMDiagCSITAvg.txt <==
               x               y
  -3.0000000e+01   4.3850727e-02
  -2.7500000e+01   7.6939377e-02
  -2.5000000e+01   1.3370688e-01
  -2.2500000e+01   2.2877891e-01
  -2.0000000e+01   3.8226275e-01
  -1.7500000e+01   6.1758739e-01
  -1.5000000e+01   9.5552243e-01
  -1.2500000e+01   1.4062276e+00
  -1.0000000e+01   1.9645979e+00
  -7.5000000e+00   2.6127043e+00
  -5.0000000e+00   3.3271522e+00
  -2.5000000e+00   4.0859478e+00
   0.0000000e+00   4.8717815e+00
   2.5000000e+00   5.6721211e+00
   5.0000000e+00   6.4777314e+00
   7.5000000e+00   7.2807742e+00
   1.0000000e+01   8.0729461e+00
   1.2500000e+01   8.8438432e+00
   1.5000000e+01   9.5799157e+00
   1.7500000e+01   1.0264732e+01
   2.0000000e+01   1.0881195e+01
   2.2500000e+01   1.1415317e+01
   2.5000000e+01   1.1859753e+01
   2.7500000e+01   1.2215194e+01
   3.0000000e+01   1.2489192e+01


==> AchievableRateComparison/PlotData/NonDiagVsDiag/SameTime_32_1_7_bits_5_CapAQNMExactCSITAvg.txt <==
               x               y
  -3.0000000e+01   4.3850729e-02
  -2.7500000e+01   7.6939380e-02
  -2.5000000e+01   1.3370689e-01
  -2.2500000e+01   2.2877893e-01
  -2.0000000e+01   3.8226277e-01
  -1.7500000e+01   6.1758732e-01
  -1.5000000e+01   9.5552148e-01
  -1.2500000e+01   1.4062237e+00
  -1.0000000e+01   1.9645694e+00
  -7.5000000e+00   2.6124916e+00
  -5.0000000e+00   3.3263302e+00
  -2.5000000e+00   4.0836663e+00
   0.0000000e+00   4.8665799e+00
   2.5000000e+00   5.6611571e+00
   5.0000000e+00   6.4558018e+00
   7.5000000e+00   7.2384647e+00
   1.0000000e+01   7.9953232e+00
   1.2500000e+01   8.7074700e+00
   1.5000000e+01   9.3529146e+00
   1.7500000e+01   9.9086669e+00
   2.0000000e+01   1.0348083e+01
   2.2500000e+01   1.0657163e+01
   2.5000000e+01   1.0857890e+01
   2.7500000e+01   1.0982735e+01
   3.0000000e+01   1.1060782e+01


==> AchievableRateComparison/PlotData/NonDiagVsDiag/SameTime_32_1_7_bits_6_CapAQNMDiagCSITAvg.txt <==
               x               y
  -3.0000000e+01   4.3957079e-02
  -2.7500000e+01   7.7123821e-02
  -2.5000000e+01   1.3402123e-01
  -2.2500000e+01   2.2930014e-01
  -2.0000000e+01   3.8309296e-01
  -1.7500000e+01   6.1884135e-01
  -1.5000000e+01   9.5730349e-01
  -1.2500000e+01   1.4086104e+00
  -1.0000000e+01   1.9676452e+00
  -7.5000000e+00   2.6165281e+00
  -5.0000000e+00   3.3320142e+00
  -2.5000000e+00   4.0923996e+00
   0.0000000e+00   4.8808791e+00
   2.5000000e+00   5.6857790e+00
   5.0000000e+00   6.4993168e+00
   7.5000000e+00   7.3160618e+00
   1.0000000e+01   8.1315315e+00
   1.2500000e+01   8.9409323e+00
   1.5000000e+01   9.7379354e+00
   1.7500000e+01   1.0513493e+01
   2.0000000e+01   1.1255017e+01
   2.2500000e+01   1.1946659e+01
   2.5000000e+01   1.2571428e+01
   2.7500000e+01   1.3114928e+01
   3.0000000e+01   1.3569060e+01


==> AchievableRateComparison/PlotData/NonDiagVsDiag/SameTime_32_1_7_bits_6_CapAQNMExactCSITAvg.txt <==
               x               y
  -3.0000000e+01   4.3957080e-02
  -2.7500000e+01   7.7123824e-02
  -2.5000000e+01   1.3402124e-01
  -2.2500000e+01   2.2930016e-01
  -2.0000000e+01   3.8309301e-01
  -1.7500000e+01   6.1884142e-01
  -1.5000000e+01   9.5730308e-01
  -1.2500000e+01   1.4086057e+00
  -1.0000000e+01   1.9676274e+00
  -7.5000000e+00   2.6163833e+00
  -5.0000000e+00   3.3312219e+00
  -2.5000000e+00   4.0901403e+00
   0.0000000e+00   4.8762498e+00
   2.5000000e+00   5.6774184e+00
   5.0000000e+00   6.4866902e+00
   7.5000000e+00   7.2987715e+00
   1.0000000e+01   8.1057240e+00
   1.2500000e+01   8.9006689e+00
   1.5000000e+01   9.6726441e+00
   1.7500000e+01   1.0405551e+01
   2.0000000e+01   1.1072219e+01
   2.2500000e+01   1.1638842e+01
   2.5000000e+01   1.2088880e+01
   2.7500000e+01   1.2429714e+01
   3.0000000e+01   1.2677032e+01


==> AchievableRateComparison/PlotData/NonDiagVsDiag/SameTime_32_1_7_bits_7_CapAQNMDiagCSITAvg.txt <==
               x               y
  -3.0000000e+01   4.3988946e-02
  -2.7500000e+01   7.7179086e-02
  -2.5000000e+01   1.3411541e-01
  -2.2500000e+01   2.2945629e-01
  -2.0000000e+01   3.8334166e-01
  -1.7500000e+01   6.1921692e-01
  -1.5000000e+01   9.5783685e-01
  -1.2500000e+01   1.4093239e+00
  -1.0000000e+01   1.9685576e+00
  -7.5000000e+00   2.6176731e+00
  -5.0000000e+00   3.3334708e+00
  -2.5000000e+00   4.0943344e+00
   0.0000000e+00   4.8836126e+00
   2.5000000e+00   5.6898975e+00
   5.0000000e+00   6.5058684e+00
   7.5000000e+00   7.3268947e+00
   1.0000000e+01   8.1498658e+00
   1.2500000e+01   8.9722825e+00
   1.5000000e+01   9.7914897e+00
   1.7500000e+01   1.0603898e+01
   2.0000000e+01   1.1404081e+01
   2.2500000e+01   1.2183775e+01
   2.5000000e+01   1.2931086e+01
   2.7500000e+01   1.3630641e+01
   3.0000000e+01   1.4265473e+01


==> AchievableRateComparison/PlotData/NonDiagVsDiag/SameTime_32_1_7_bits_7_CapAQNMExactCSITAvg.txt <==
               x               y
  -3.0000000e+01   4.3988948e-02
  -2.7500000e+01   7.7179089e-02
  -2.5000000e+01   1.3411542e-01
  -2.2500000e+01   2.2945631e-01
  -2.0000000e+01   3.8334170e-01
  -1.7500000e+01   6.1921707e-01
  -1.5000000e+01   9.5783719e-01
  -1.2500000e+01   1.4093219e+00
  -1.0000000e+01   1.9685355e+00
  -7.5000000e+00   2.6175675e+00
  -5.0000000e+00   3.3328188e+00
  -2.5000000e+00   4.0919723e+00
   0.0000000e+00   4.8792083e+00
   2.5000000e+00   5.6825216e+00
   5.0000000e+00   6.4960781e+00
   7.5000000e+00   7.3150020e+00
   1.0000000e+01   8.1364112e+00
   1.2500000e+01   8.9552841e+00
   1.5000000e+01   9.7690369e+00
   1.7500000e+01   1.0568912e+01
   2.0000000e+01   1.1345875e+01
   2.2500000e+01   1.2079084e+01
   2.5000000e+01   1.2743304e+01
   2.7500000e+01   1.3326629e+01
   3.0000000e+01   1.3814787e+01


==> AchievableRateComparison/PlotData/NonDiagVsDiag/SameTime_32_1_7_bits_8_CapAQNMDiagCSITAvg.txt <==
               x               y
  -3.0000000e+01   4.4278665e-02
  -2.7500000e+01   7.7684821e-02
  -2.5000000e+01   1.3498651e-01
  -2.2500000e+01   2.3092429e-01
  -2.0000000e+01   3.8573311e-01
  -1.7500000e+01   6.2292646e-01
  -1.5000000e+01   9.6323292e-01
  -1.2500000e+01   1.4166083e+00
  -1.0000000e+01   1.9776729e+00
  -7.5000000e+00   2.6283413e+00
  -5.0000000e+00   3.3453299e+00
  -2.5000000e+00   4.1070742e+00
   0.0000000e+00   4.8970529e+00
   2.5000000e+00   5.7040261e+00
   5.0000000e+00   6.5208802e+00
   7.5000000e+00   7.3432740e+00
   1.0000000e+01   8.1685516e+00
   1.2500000e+01   8.9949745e+00
   1.5000000e+01   9.8211773e+00
   1.7500000e+01   1.0645728e+01
   2.0000000e+01   1.1466676e+01
   2.2500000e+01   1.2280983e+01
   2.5000000e+01   1.3083762e+01
   2.7500000e+01   1.3867341e+01
   3.0000000e+01   1.4620444e+01


==> AchievableRateComparison/PlotData/NonDiagVsDiag/SameTime_32_1_7_bits_8_CapAQNMExactCSITAvg.txt <==
               x               y
  -3.0000000e+01   4.4278666e-02
  -2.7500000e+01   7.7684823e-02
  -2.5000000e+01   1.3498651e-01
  -2.2500000e+01   2.3092430e-01
  -2.0000000e+01   3.8573314e-01
  -1.7500000e+01   6.2292667e-01
  -1.5000000e+01   9.6323440e-01
  -1.2500000e+01   1.4166167e+00
  -1.0000000e+01   1.9777008e+00
  -7.5000000e+00   2.6283664e+00
  -5.0000000e+00   3.3450338e+00
  -2.5000000e+00   4.1050763e+00
   0.0000000e+00   4.8923867e+00
   2.5000000e+00   5.6967288e+00
   5.0000000e+00   6.5108113e+00
   7.5000000e+00   7.3318651e+00
   1.0000000e+01   8.1591134e+00
   1.2500000e+01   8.9860212e+00
   1.5000000e+01   9.8119585e+00
   1.7500000e+01   1.0632173e+01
   2.0000000e+01   1.1443082e+01
   2.2500000e+01   1.2249316e+01
   2.5000000e+01   1.3017256e+01
   2.7500000e+01   1.3750723e+01
   3.0000000e+01   1.4434430e+01


==> AchievableRateComparison/PlotData/NonDiagVsDiag/SameTime_64_8_7_CapCSITAvg.txt <==
               x               y
  -3.0000000e+01   3.1279871e-01
  -2.7500000e+01   5.1385965e-01
  -2.5000000e+01   8.1825093e-01
  -2.2500000e+01   1.2637291e+00
  -2.0000000e+01   1.8969349e+00
  -1.7500000e+01   2.7722906e+00
  -1.5000000e+01   3.9436034e+00
  -1.2500000e+01   5.4554615e+00
  -1.0000000e+01   7.3425553e+00
  -7.5000000e+00   9.6241459e+00
  -5.0000000e+00   1.2297645e+01
  -2.5000000e+00   1.5347658e+01
   0.0000000e+00   1.8745063e+01
   2.5000000e+00   2.2452970e+01
   5.0000000e+00   2.6429963e+01
   7.5000000e+00   3.0635829e+01
   1.0000000e+01   3.5038900e+01
   1.2500000e+01   3.9610380e+01
   1.5000000e+01   4.4329953e+01
   1.7500000e+01   4.9175828e+01
   2.0000000e+01   5.4131975e+01
   2.2500000e+01   5.9185722e+01
   2.5000000e+01   6.4322121e+01
   2.7500000e+01   6.9532703e+01
   3.0000000e+01   7.4809178e+01


==> AchievableRateComparison/PlotData/NonDiagVsDiag/SameTime_64_8_7_bits_1_CapAQNMDiagCSITAvg.txt <==
               x               y
  -3.0000000e+01   2.0737568e-01
  -2.7500000e+01   3.4760345e-01
  -2.5000000e+01   5.6499379e-01
  -2.2500000e+01   8.8727902e-01
  -2.0000000e+01   1.3509664e+00
  -1.7500000e+01   2.0004297e+00
  -1.5000000e+01   2.8849196e+00
  -1.2500000e+01   4.0422755e+00
  -1.0000000e+01   5.4887101e+00
  -7.5000000e+00   7.2081964e+00
  -5.0000000e+00   9.1555326e+00
  -2.5000000e+00   1.1225926e+01
   0.0000000e+00   1.3289243e+01
   2.5000000e+00   1.5194687e+01
   5.0000000e+00   1.6816536e+01
   7.5000000e+00   1.8087563e+01
   1.0000000e+01   1.9010444e+01
   1.2500000e+01   1.9637017e+01
   1.5000000e+01   2.0040486e+01
   1.7500000e+01   2.0288876e+01
   2.0000000e+01   2.0437427e+01
   2.2500000e+01   2.0524773e+01
   2.5000000e+01   2.0575269e+01
   2.7500000e+01   2.0604313e+01
   3.0000000e+01   2.0620912e+01


==> AchievableRateComparison/PlotData/NonDiagVsDiag/SameTime_64_8_7_bits_1_CapAQNMExactCSITAvg.txt <==
               x               y
  -3.0000000e+01   2.0737542e-01
  -2.7500000e+01   3.4760130e-01
  -2.5000000e+01   5.6497822e-01
  -2.2500000e+01   8.8718574e-01
  -2.0000000e+01   1.3505297e+00
  -1.7500000e+01   1.9987330e+00
  -1.5000000e+01   2.8806010e+00
  -1.2500000e+01   4.0293092e+00
  -1.0000000e+01   5.4502242e+00
  -7.5000000e+00   7.1052529e+00
  -5.0000000e+00   8.8977175e+00
  -2.5000000e+00   1.0663110e+01
   0.0000000e+00   1.2204874e+01
   2.5000000e+00   1.3378355e+01
   5.0000000e+00   1.4164097e+01
   7.5000000e+00   1.4641982e+01
   1.0000000e+01   1.4918653e+01
   1.2500000e+01   1.5077072e+01
   1.5000000e+01   1.5170207e+01
   1.7500000e+01   1.5226053e+01
   2.0000000e+01   1.5259639e+01
   2.2500000e+01   1.5279644e+01
   2.5000000e+01   1.5291419e+01
   2.7500000e+01   1.5298265e+01
   3.0000000e+01   1.5302205e+01


==> AchievableRateComparison/PlotData/NonDiagVsDiag/SameTime_64_8_7_bits_2_CapAQNMDiagCSITAvg.txt <==
               x               y
  -3.0000000e+01   2.7927127e-01
  -2.7500000e+01   4.6110731e-01
  -2.5000000e+01   7.3629413e-01
  -2.2500000e+01   1.1383292e+00
  -2.0000000e+01   1.7122879e+00
  -1.7500000e+01   2.5100196e+00
  -1.5000000e+01   3.5873638e+00
  -1.2500000e+01   4.9878925e+00
  -1.0000000e+01   6.7344048e+00
  -7.5000000e+00   8.8365907e+00
  -5.0000000e+00   1.1266526e+01
  -2.5000000e+00   1.3959073e+01
   0.0000000e+00   1.6817600e+01
   2.5000000e+00   1.9698830e+01
   5.0000000e+00   2.2438025e+01
   7.5000000e+00   2.4872213e+01
   1.0000000e+01   2.6885623e+01
   1.2500000e+01   2.8430274e+01
   1.5000000e+01   2.9535091e+01
   1.7500000e+01   3.0273262e+01
   2.0000000e+01   3.0742603e+01
   2.2500000e+01   3.1029972e+01
   2.5000000e+01   3.1200576e+01
   2.7500000e+01   3.1300244e+01
   3.0000000e+01   3.1357777e+01


==> AchievableRateComparison/PlotData/NonDiagVsDiag/SameTime_64_8_7_bits_2_CapAQNMExactCSITAvg.txt <==
               x               y
  -3.0000000e+01   2.7927117e-01
  -2.7500000e+01   4.6110656e-01
  -2.5000000e+01   7.3628921e-01
  -2.2500000e+01   1.1383023e+00
  -2.0000000e+01   1.7121640e+00
  -1.7500000e+01   2.5096495e+00
  -1.5000000e+01   3.5862245e+00
  -1.2500000e+01   4.9842563e+00
  -1.0000000e+01   6.7230259e+00
  -7.5000000e+00   8.8035549e+00
  -5.0000000e+00   1.1175678e+01
  -2.5000000e+00   1.3737025e+01
   0.0000000e+00   1.6341725e+01
   2.5000000e+00   1.8803071e+01
   5.0000000e+00   2.0963890e+01
   7.5000000e+00   2.2735532e+01
   1.0000000e+01   2.4106532e+01
   1.2500000e+01   2.5104386e+01
   1.5000000e+01   2.5790709e+01
   1.7500000e+01   2.6240623e+01
   2.0000000e+01   2.6523658e+01
   2.2500000e+01   2.6695556e+01
   2.5000000e+01   2.6798028e+01
   2.7500000e+01   2.6857633e+01
   3.0000000e+01   2.6892026e+01


==> AchievableRateComparison/PlotData/NonDiagVsDiag/SameTime_64_8_7_bits_3_CapAQNMDiagCSITAvg.txt <==
               x               y
  -3.0000000e+01   2.9893999e-01
  -2.7500000e+01   4.9170431e-01
  -2.5000000e+01   7.8208621e-01
  -2.2500000e+01   1.2060830e+00
  -2.0000000e+01   1.8100733e+00
  -1.7500000e+01   2.6501201e+00
  -1.5000000e+01   3.7846531e+00
  -1.2500000e+01   5.2601214e+00
  -1.0000000e+01   7.0997112e+00
  -7.5000000e+00   9.3264024e+00
  -5.0000000e+00   1.1925141e+01
  -2.5000000e+00   1.4861808e+01
   0.0000000e+00   1.8078585e+01
   2.5000000e+00   2.1479667e+01
   5.0000000e+00   2.4952698e+01
   7.5000000e+00   2.8348309e+01
   1.0000000e+01   3.1511933e+01
   1.2500000e+01   3.4284870e+01
   1.5000000e+01   3.6558814e+01
   1.7500000e+01   3.8286862e+01
   2.0000000e+01   3.9514182e+01
   2.2500000e+01   4.0334558e+01
   2.5000000e+01   4.0853867e+01
   2.7500000e+01   4.1170865e+01
   3.0000000e+01   4.1359100e+01


==> AchievableRateComparison/PlotData/NonDiagVsDiag/SameTime_64_8_7_bits_3_CapAQNMExactCSITAvg.txt <==
               x               y
  -3.0000000e+01   2.9893997e-01
  -2.7500000e+01   4.9170412e-01
  -2.5000000e+01   7.8208510e-01
  -2.2500000e+01   1.2060769e+00
  -2.0000000e+01   1.8100440e+00
  -1.7500000e+01   2.6500434e+00
  -1.5000000e+01   3.7844242e+00
  -1.2500000e+01   5.2593460e+00
  -1.0000000e+01   7.0972012e+00
  -7.5000000e+00   9.3187028e+00
  -5.0000000e+00   1.1903049e+01
  -2.5000000e+00   1.4803683e+01
   0.0000000e+00   1.7943667e+01
   2.5000000e+00   2.1193158e+01
   5.0000000e+00   2.4412710e+01
   7.5000000e+00   2.7443779e+01
   1.0000000e+01   3.0148893e+01
   1.2500000e+01   3.2427064e+01
   1.5000000e+01   3.4218784e+01
   1.7500000e+01   3.5540783e+01
   2.0000000e+01   3.6462052e+01
   2.2500000e+01   3.7067940e+01
   2.5000000e+01   3.7449160e+01
   2.7500000e+01   3.7680727e+01
   3.0000000e+01   3.7817830e+01


==> AchievableRateComparison/PlotData/NonDiagVsDiag/SameTime_64_8_7_bits_4_CapAQNMDiagCSITAvg.txt <==
               x               y
  -3.0000000e+01   3.0847832e-01
  -2.7500000e+01   5.0641059e-01
  -2.5000000e+01   8.0396969e-01
  -2.2500000e+01   1.2372750e+00
  -2.0000000e+01   1.8543895e+00
  -1.7500000e+01   2.7117897e+00
  -1.5000000e+01   3.8658601e+00
  -1.2500000e+01   5.3637405e+00
  -1.0000000e+01   7.2312833e+00
  -7.5000000e+00   9.4952733e+00
  -5.0000000e+00   1.2145333e+01
  -2.5000000e+00   1.5157615e+01
   0.0000000e+00   1.8496346e+01
   2.5000000e+00   2.2103331e+01
   5.0000000e+00   2.5905577e+01
   7.5000000e+00   2.9809969e+01
   1.0000000e+01   3.3714014e+01
   1.2500000e+01   3.7479250e+01
   1.5000000e+01   4.0960959e+01
   1.7500000e+01   4.3995489e+01
   2.0000000e+01   4.6474929e+01
   2.2500000e+01   4.8365573e+01
   2.5000000e+01   4.9706131e+01
   2.7500000e+01   5.0601080e+01
   3.0000000e+01   5.1168652e+01


==> AchievableRateComparison/PlotData/NonDiagVsDiag/SameTime_64_8_7_bits_4_CapAQNMExactCSITAvg.txt <==
               x               y
  -3.0000000e+01   3.0847833e-01
  -2.7500000e+01   5.0641052e-01
  -2.5000000e+01   8.0396945e-01
  -2.2500000e+01   1.2372739e+00
  -2.0000000e+01   1.8543825e+00
  -1.7500000e+01   2.7117756e+00
  -1.5000000e+01   3.8658023e+00
  -1.2500000e+01   5.3636110e+00
  -1.0000000e+01   7.2308772e+00
  -7.5000000e+00   9.4936593e+00
  -5.0000000e+00   1.2140850e+01
  -2.5000000e+00   1.5142110e+01
   0.0000000e+00   1.8460010e+01
   2.5000000e+00   2.2019040e+01
   5.0000000e+00   2.5740863e+01
   7.5000000e+00   2.9515488e+01
   1.0000000e+01   3.3222942e+01
   1.2500000e+01   3.6727943e+01
   1.5000000e+01   3.9890544e+01
   1.7500000e+01   4.2577053e+01
   2.0000000e+01   4.4716718e+01
   2.2500000e+01   4.6310708e+01
   2.5000000e+01   4.7423135e+01
   2.7500000e+01   4.8157484e+01
   3.0000000e+01   4.8619747e+01


==> AchievableRateComparison/PlotData/NonDiagVsDiag/SameTime_64_8_7_bits_5_CapAQNMDiagCSITAvg.txt <==
               x               y
  -3.0000000e+01   3.1027509e-01
  -2.7500000e+01   5.0917527e-01
  -2.5000000e+01   8.0797835e-01
  -2.2500000e+01   1.2428830e+00
  -2.0000000e+01   1.8622722e+00
  -1.7500000e+01   2.7233183e+00
  -1.5000000e+01   3.8814827e+00
  -1.2500000e+01   5.3846820e+00
  -1.0000000e+01   7.2587110e+00
  -7.5000000e+00   9.5304405e+00
  -5.0000000e+00   1.2191341e+01
  -2.5000000e+00   1.5224575e+01
   0.0000000e+00   1.8600660e+01
   2.5000000e+00   2.2274241e+01
   5.0000000e+00   2.6193944e+01
   7.5000000e+00   3.0297507e+01
   1.0000000e+01   3.4526738e+01
   1.2500000e+01   3.8802523e+01
   1.5000000e+01   4.3037310e+01
   1.7500000e+01   4.7096624e+01
   2.0000000e+01   5.0830578e+01
   2.2500000e+01   5.4091863e+01
   2.5000000e+01   5.6759239e+01
   2.7500000e+01   5.8796791e+01
   3.0000000e+01   6.0249713e+01


==> AchievableRateComparison/PlotData/NonDiagVsDiag/SameTime_64_8_7_bits_5_CapAQNMExactCSITAvg.txt <==
               x               y
  -3.0000000e+01   3.1027508e-01
  -2.7500000e+01   5.0917525e-01
  -2.5000000e+01   8.0797819e-01
  -2.2500000e+01   1.2428827e+00
  -2.0000000e+01   1.8622708e+00
  -1.7500000e+01   2.7233136e+00
  -1.5000000e+01   3.8814542e+00
  -1.2500000e+01   5.3846863e+00
  -1.0000000e+01   7.2588403e+00
  -7.5000000e+00   9.5307231e+00
  -5.0000000e+00   1.2189587e+01
  -2.5000000e+00   1.5215932e+01
   0.0000000e+00   1.8577198e+01
   2.5000000e+00   2.2221326e+01
   5.0000000e+00   2.6087355e+01
   7.5000000e+00   3.0131380e+01
   1.0000000e+01   3.4281904e+01
   1.2500000e+01   3.8462144e+01
   1.5000000e+01   4.2570932e+01
   1.7500000e+01   4.6465963e+01
   2.0000000e+01   4.9997808e+01
   2.2500000e+01   5.3030924e+01
   2.5000000e+01   5.5467516e+01
   2.7500000e+01   5.7299882e+01
   3.0000000e+01   5.8590450e+01


==> AchievableRateComparison/PlotData/NonDiagVsDiag/SameTime_64_8_7_bits_6_CapAQNMDiagCSITAvg.txt <==
               x               y
  -3.0000000e+01   3.0930007e-01
  -2.7500000e+01   5.0772085e-01
  -2.5000000e+01   8.0594418e-01
  -2.2500000e+01   1.2404850e+00
  -2.0000000e+01   1.8587001e+00
  -1.7500000e+01   2.7190857e+00
  -1.5000000e+01   3.8788410e+00
  -1.2500000e+01   5.3839251e+00
  -1.0000000e+01   7.2610073e+00
  -7.5000000e+00   9.5387844e+00
  -5.0000000e+00   1.2208725e+01
  -2.5000000e+00   1.5256936e+01
   0.0000000e+00   1.8655354e+01
   2.5000000e+00   2.2358259e+01
   5.0000000e+00   2.6323852e+01
   7.5000000e+00   3.0500753e+01
   1.0000000e+01   3.4853105e+01
   1.2500000e+01   3.9331123e+01
   1.5000000e+01   4.3892753e+01
   1.7500000e+01   4.8462091e+01
   2.0000000e+01   5.2954658e+01
   2.2500000e+01   5.7256572e+01
   2.5000000e+01   6.1217053e+01
   2.7500000e+01   6.4687015e+01
   3.0000000e+01   6.7546525e+01


==> AchievableRateComparison/PlotData/NonDiagVsDiag/SameTime_64_8_7_bits_6_CapAQNMExactCSITAvg.txt <==
               x               y
  -3.0000000e+01   3.0930003e-01
  -2.7500000e+01   5.0772087e-01
  -2.5000000e+01   8.0594405e-01
  -2.2500000e+01   1.2404843e+00
  -2.0000000e+01   1.8587030e+00
  -1.7500000e+01   2.7190861e+00
  -1.5000000e+01   3.8788201e+00
  -1.2500000e+01   5.3839543e+00
  -1.0000000e+01   7.2613367e+00
  -7.5000000e+00   9.5392852e+00
  -5.0000000e+00   1.2207757e+01
  -2.5000000e+00   1.5249688e+01
   0.0000000e+00   1.8636599e+01
   2.5000000e+00   2.2310930e+01
   5.0000000e+00   2.6237792e+01
   7.5000000e+00   3.0360168e+01
   1.0000000e+01   3.4649324e+01
   1.2500000e+01   3.9073336e+01
   1.5000000e+01   4.3581328e+01
   1.7500000e+01   4.8092235e+01
   2.0000000e+01   5.2511416e+01
   2.2500000e+01   5.6714221e+01
   2.5000000e+01   6.0550401e+01
   2.7500000e+01   6.3876929e+01
   3.0000000e+01   6.6586681e+01


==> AchievableRateComparison/PlotData/NonDiagVsDiag/SameTime_64_8_7_bits_7_CapAQNMDiagCSITAvg.txt <==
               x               y
  -3.0000000e+01   3.1292151e-01
  -2.7500000e+01   5.1332612e-01
  -2.5000000e+01   8.1411236e-01
  -2.2500000e+01   1.2523178e+00
  -2.0000000e+01   1.8753463e+00
  -1.7500000e+01   2.7386446e+00
  -1.5000000e+01   3.9019882e+00
  -1.2500000e+01   5.4127929e+00
  -1.0000000e+01   7.2920358e+00
  -7.5000000e+00   9.5747821e+00
  -5.0000000e+00   1.2251410e+01
  -2.5000000e+00   1.5308318e+01
   0.0000000e+00   1.8717608e+01
   2.5000000e+00   2.2432098e+01
   5.0000000e+00   2.6411517e+01
   7.5000000e+00   3.0607518e+01
   1.0000000e+01   3.4996667e+01
   1.2500000e+01   3.9536303e+01
   1.5000000e+01   4.4204744e+01
   1.7500000e+01   4.8957214e+01
   2.0000000e+01   5.3753461e+01
   2.2500000e+01   5.8543479e+01
   2.5000000e+01   6.3240281e+01
   2.7500000e+01   6.7734849e+01
   3.0000000e+01   7.1885548e+01


==> AchievableRateComparison/PlotData/NonDiagVsDiag/SameTime_64_8_7_bits_7_CapAQNMExactCSITAvg.txt <==
               x               y
  -3.0000000e+01   3.1292133e-01
  -2.7500000e+01   5.1332605e-01
  -2.5000000e+01   8.1411219e-01
  -2.2500000e+01   1.2523163e+00
  -2.0000000e+01   1.8753497e+00
  -1.7500000e+01   2.7386548e+00
  -1.5000000e+01   3.9019521e+00
  -1.2500000e+01   5.4127355e+00
  -1.0000000e+01   7.2925430e+00
  -7.5000000e+00   9.5756520e+00
  -5.0000000e+00   1.2252096e+01
  -2.5000000e+00   1.5304064e+01
   0.0000000e+00   1.8704832e+01
   2.5000000e+00   2.2404540e+01
   5.0000000e+00   2.6352550e+01
   7.5000000e+00   3.0506539e+01
   1.0000000e+01   3.4854681e+01
   1.2500000e+01   3.9353127e+01
   1.5000000e+01   4.3983871e+01
   1.7500000e+01   4.8705115e+01
   2.0000000e+01   5.3473456e+01
   2.2500000e+01   5.8228406e+01
   2.5000000e+01   6.2878098e+01
   2.7500000e+01   6.7311810e+01
   3.0000000e+01   7.1386541e+01


==> AchievableRateComparison/PlotData/NonDiagVsDiag/SameTime_64_8_7_bits_8_CapAQNMDiagCSITAvg.txt <==
               x               y
  -3.0000000e+01   3.1018742e-01
  -2.7500000e+01   5.0923529e-01
  -2.5000000e+01   8.0770650e-01
  -2.2500000e+01   1.2410372e+00
  -2.0000000e+01   1.8580269e+00
  -1.7500000e+01   2.7149061e+00
  -1.5000000e+01   3.8739972e+00
  -1.2500000e+01   5.3788681e+00
  -1.0000000e+01   7.2509912e+00
  -7.5000000e+00   9.5324967e+00
  -5.0000000e+00   1.2207716e+01
  -2.5000000e+00   1.5261567e+01
   0.0000000e+00   1.8665643e+01
   2.5000000e+00   2.2364420e+01
   5.0000000e+00   2.6331404e+01
   7.5000000e+00   3.0524671e+01
   1.0000000e+01   3.4918945e+01
   1.2500000e+01   3.9474067e+01
   1.5000000e+01   4.4171849e+01
   1.7500000e+01   4.8977593e+01
   2.0000000e+01   5.3868197e+01
   2.2500000e+01   5.8825949e+01
   2.5000000e+01   6.3818299e+01
   2.7500000e+01   6.8793078e+01
   3.0000000e+01   7.3676832e+01


==> AchievableRateComparison/PlotData/NonDiagVsDiag/SameTime_64_8_7_bits_8_CapAQNMExactCSITAvg.txt <==
               x               y
  -3.0000000e+01   3.1018700e-01
  -2.7500000e+01   5.0923494e-01
  -2.5000000e+01   8.0770633e-01
  -2.2500000e+01   1.2410352e+00
  -2.0000000e+01   1.8580239e+00
  -1.7500000e+01   2.7149321e+00
  -1.5000000e+01   3.8739804e+00
  -1.2500000e+01   5.3787133e+00
  -1.0000000e+01   7.2511309e+00
  -7.5000000e+00   9.5331090e+00
  -5.0000000e+00   1.2209676e+01
  -2.5000000e+00   1.5260633e+01
   0.0000000e+00   1.8659731e+01
   2.5000000e+00   2.2348698e+01
   5.0000000e+00   2.6301333e+01
   7.5000000e+00   3.0473165e+01
   1.0000000e+01   3.4828940e+01
   1.2500000e+01   3.9350809e+01
   1.5000000e+01   4.4015281e+01
   1.7500000e+01   4.8802488e+01
   2.0000000e+01   5.3675618e+01
   2.2500000e+01   5.8615987e+01
   2.5000000e+01   6.3586913e+01
   2.7500000e+01   6.8538910e+01
   3.0000000e+01   7.3396257e+01


==> AchievableRateComparison/PlotData/NonDiagVsDiag/SameTime_8_8_7_CapCSITAvg.txt <==
               x               y
  -3.0000000e+01   5.0948344e-02
  -2.7500000e+01   8.9178201e-02
  -2.5000000e+01   1.5437361e-01
  -2.2500000e+01   2.6258336e-01
  -2.0000000e+01   4.3525239e-01
  -1.7500000e+01   6.9764583e-01
  -1.5000000e+01   1.0784954e+00
  -1.2500000e+01   1.6139540e+00
  -1.0000000e+01   2.3471223e+00
  -7.5000000e+00   3.3221703e+00
  -5.0000000e+00   4.5772586e+00
  -2.5000000e+00   6.1427084e+00
   0.0000000e+00   8.0339782e+00
   2.5000000e+00   1.0254281e+01
   5.0000000e+00   1.2795952e+01
   7.5000000e+00   1.5639540e+01
   1.0000000e+01   1.8762152e+01
   1.2500000e+01   2.2138611e+01
   1.5000000e+01   2.5739659e+01
   1.7500000e+01   2.9540126e+01
   2.0000000e+01   3.3515936e+01
   2.2500000e+01   3.7645639e+01
   2.5000000e+01   4.1913431e+01
   2.7500000e+01   4.6306862e+01
   3.0000000e+01   5.0813315e+01


==> AchievableRateComparison/PlotData/NonDiagVsDiag/SameTime_8_8_7_bits_1_CapAQNMDiagCSITAvg.txt <==
               x               y
  -3.0000000e+01   3.2597378e-02
  -2.7500000e+01   5.7262991e-02
  -2.5000000e+01   9.9706050e-02
  -2.2500000e+01   1.7110719e-01
  -2.0000000e+01   2.8707116e-01
  -1.7500000e+01   4.6612810e-01
  -1.5000000e+01   7.2565028e-01
  -1.2500000e+01   1.0810180e+00
  -1.0000000e+01   1.5513864e+00
  -7.5000000e+00   2.1512423e+00
  -5.0000000e+00   2.8728295e+00
  -2.5000000e+00   3.6792100e+00
   0.0000000e+00   4.5155740e+00
   2.5000000e+00   5.3105310e+00
   5.0000000e+00   6.0034830e+00
   7.5000000e+00   6.5571150e+00
   1.0000000e+01   6.9644693e+00
   1.2500000e+01   7.2447876e+00
   1.5000000e+01   7.4268141e+00
   1.7500000e+01   7.5403647e+00
   2.0000000e+01   7.6089762e+00
   2.2500000e+01   7.6497038e+00
   2.5000000e+01   7.6735378e+00
   2.7500000e+01   7.6873676e+00
   3.0000000e+01   7.6953462e+00


==> AchievableRateComparison/PlotData/NonDiagVsDiag/SameTime_8_8_7_bits_1_CapAQNMExactCSITAvg.txt <==
               x               y
  -3.0000000e+01   3.2597372e-02
  -2.7500000e+01   5.7262929e-02
  -2.5000000e+01   9.9705481e-02
  -2.2500000e+01   1.7110233e-01
  -2.0000000e+01   2.8703338e-01
  -1.7500000e+01   4.6587271e-01
  -1.5000000e+01   7.2428568e-01
  -1.2500000e+01   1.0757344e+00
  -1.0000000e+01   1.5376191e+00
  -7.5000000e+00   2.1231978e+00
  -5.0000000e+00   2.8181237e+00
  -2.5000000e+00   3.5839214e+00
   0.0000000e+00   4.3606403e+00
   2.5000000e+00   5.0834347e+00
   5.0000000e+00   5.7015533e+00
   7.5000000e+00   6.1838280e+00
   1.0000000e+01   6.5338495e+00
   1.2500000e+01   6.7713951e+00
   1.5000000e+01   6.9248418e+00
   1.7500000e+01   7.0197287e+00
   2.0000000e+01   7.0768712e+00
   2.2500000e+01   7.1106547e+00
   2.5000000e+01   7.1304055e+00
   2.7500000e+01   7.1418543e+00
   3.0000000e+01   7.1484466e+00


==> AchievableRateComparison/PlotData/NonDiagVsDiag/SameTime_8_8_7_bits_2_CapAQNMDiagCSITAvg.txt <==
               x               y
  -3.0000000e+01   4.4966440e-02
  -2.7500000e+01   7.8798992e-02
  -2.5000000e+01   1.3665882e-01
  -2.2500000e+01   2.3308802e-01
  -2.0000000e+01   3.8769462e-01
  -1.7500000e+01   6.2293776e-01
  -1.5000000e+01   9.6129446e-01
  -1.2500000e+01   1.4296329e+00
  -1.0000000e+01   2.0659463e+00
  -7.5000000e+00   2.9020172e+00
  -5.0000000e+00   3.9527160e+00
  -2.5000000e+00   5.2073312e+00
   0.0000000e+00   6.6235745e+00
   2.5000000e+00   8.1228795e+00
   5.0000000e+00   9.6032132e+00
   7.5000000e+00   1.0953581e+01
   1.0000000e+01   1.2086905e+01
   1.2500000e+01   1.2963396e+01
   1.5000000e+01   1.3590662e+01
   1.7500000e+01   1.4011560e+01
   2.0000000e+01   1.4279404e+01
   2.2500000e+01   1.4443806e+01
   2.5000000e+01   1.4542054e+01
   2.7500000e+01   1.4599826e+01
   3.0000000e+01   1.4633387e+01


==> AchievableRateComparison/PlotData/NonDiagVsDiag/SameTime_8_8_7_bits_2_CapAQNMExactCSITAvg.txt <==
               x               y
  -3.0000000e+01   4.4966438e-02
  -2.7500000e+01   7.8798969e-02
  -2.5000000e+01   1.3665860e-01
  -2.2500000e+01   2.3308617e-01
  -2.0000000e+01   3.8768057e-01
  -1.7500000e+01   6.2284576e-01
  -1.5000000e+01   9.6082454e-01
  -1.2500000e+01   1.4279319e+00
  -1.0000000e+01   2.0615563e+00
  -7.5000000e+00   2.8921342e+00
  -5.0000000e+00   3.9319726e+00
  -2.5000000e+00   5.1678343e+00
   0.0000000e+00   6.5531355e+00
   2.5000000e+00   8.0086459e+00
   5.0000000e+00   9.4372139e+00
   7.5000000e+00   1.0729673e+01
   1.0000000e+01   1.1810971e+01
   1.2500000e+01   1.2642874e+01
   1.5000000e+01   1.3237770e+01
   1.7500000e+01   1.3635889e+01
   2.0000000e+01   1.3889001e+01
   2.2500000e+01   1.4044267e+01
   2.5000000e+01   1.4137002e+01
   2.7500000e+01   1.4191482e+01
   3.0000000e+01   1.4223153e+01


==> AchievableRateComparison/PlotData/NonDiagVsDiag/SameTime_8_8_7_bits_3_CapAQNMDiagCSITAvg.txt <==
               x               y
  -3.0000000e+01   4.9065953e-02
  -2.7500000e+01   8.5914542e-02
  -2.5000000e+01   1.4880807e-01
  -2.2500000e+01   2.5332088e-01
  -2.0000000e+01   4.2025345e-01
  -1.7500000e+01   6.7327082e-01
  -1.5000000e+01   1.0368826e+00
  -1.2500000e+01   1.5429319e+00
  -1.0000000e+01   2.2365965e+00
  -7.5000000e+00   3.1584698e+00
  -5.0000000e+00   4.3391303e+00
  -2.5000000e+00   5.7922860e+00
   0.0000000e+00   7.5070429e+00
   2.5000000e+00   9.4413608e+00
   5.0000000e+00   1.1521312e+01
   7.5000000e+00   1.3638377e+01
   1.0000000e+01   1.5657799e+01
   1.2500000e+01   1.7456685e+01
   1.5000000e+01   1.8935133e+01
   1.7500000e+01   2.0060225e+01
   2.0000000e+01   2.0854922e+01
   2.2500000e+01   2.1382539e+01
   2.5000000e+01   2.1715932e+01
   2.7500000e+01   2.1919256e+01
   3.0000000e+01   2.2040066e+01


==> AchievableRateComparison/PlotData/NonDiagVsDiag/SameTime_8_8_7_bits_3_CapAQNMExactCSITAvg.txt <==
               x               y
  -3.0000000e+01   4.9065954e-02
  -2.7500000e+01   8.5914539e-02
  -2.5000000e+01   1.4880803e-01
  -2.2500000e+01   2.5332045e-01
  -2.0000000e+01   4.2025032e-01
  -1.7500000e+01   6.7325118e-01
  -1.5000000e+01   1.0367826e+00
  -1.2500000e+01   1.5425644e+00
  -1.0000000e+01   2.2356052e+00
  -7.5000000e+00   3.1560566e+00
  -5.0000000e+00   4.3336876e+00
  -2.5000000e+00   5.7811762e+00
   0.0000000e+00   7.4860069e+00
   2.5000000e+00   9.4041151e+00
   5.0000000e+00   1.1460130e+01
   7.5000000e+00   1.3546054e+01
   1.0000000e+01   1.5530024e+01
   1.2500000e+01   1.7290867e+01
   1.5000000e+01   1.8735821e+01
   1.7500000e+01   1.9833417e+01
   2.0000000e+01   2.0607521e+01
   2.2500000e+01   2.1121330e+01
   2.5000000e+01   2.1445804e+01
   2.7500000e+01   2.1643741e+01
   3.0000000e+01   2.1761429e+01


==> AchievableRateComparison/PlotData/NonDiagVsDiag/SameTime_8_8_7_bits_4_CapAQNMDiagCSITAvg.txt <==
               x               y
  -3.0000000e+01   5.0368193e-02
  -2.7500000e+01   8.8172577e-02
  -2.5000000e+01   1.5265745e-01
  -2.2500000e+01   2.5971719e-01
  -2.0000000e+01   4.3052009e-01
  -1.7500000e+01   6.8911386e-01
  -1.5000000e+01   1.0607064e+00
  -1.2500000e+01   1.5787784e+00
  -1.0000000e+01   2.2910083e+00
  -7.5000000e+00   3.2412583e+00
  -5.0000000e+00   4.4664549e+00
  -2.5000000e+00   5.9912944e+00
   0.0000000e+00   7.8224696e+00
   2.5000000e+00   9.9452131e+00
   5.0000000e+00   1.2323040e+01
   7.5000000e+00   1.4892400e+01
   1.0000000e+01   1.7553942e+01
   1.2500000e+01   2.0195609e+01
   1.5000000e+01   2.2665490e+01
   1.7500000e+01   2.4831910e+01
   2.0000000e+01   2.6597405e+01
   2.2500000e+01   2.7931655e+01
   2.5000000e+01   2.8871657e+01
   2.7500000e+01   2.9493987e+01
   3.0000000e+01   2.9885737e+01


==> AchievableRateComparison/PlotData/NonDiagVsDiag/SameTime_8_8_7_bits_4_CapAQNMExactCSITAvg.txt <==
               x               y
  -3.0000000e+01   5.0368196e-02
  -2.7500000e+01   8.8172585e-02
  -2.5000000e+01   1.5265746e-01
  -2.2500000e+01   2.5971713e-01
  -2.0000000e+01   4.3051972e-01
  -1.7500000e+01   6.8911576e-01
  -1.5000000e+01   1.0607223e+00
  -1.2500000e+01   1.5788325e+00
  -1.0000000e+01   2.2910161e+00
  -7.5000000e+00   3.2410446e+00
  -5.0000000e+00   4.4650313e+00
  -2.5000000e+00   5.9886504e+00
   0.0000000e+00   7.8169304e+00
   2.5000000e+00   9.9341263e+00
   5.0000000e+00   1.2303690e+01
   7.5000000e+00   1.4859844e+01
   1.0000000e+01   1.7503964e+01
   1.2500000e+01   2.0124454e+01
   1.5000000e+01   2.2570078e+01
   1.7500000e+01   2.4711688e+01
   2.0000000e+01   2.6454687e+01
   2.2500000e+01   2.7770744e+01
   2.5000000e+01   2.8697321e+01
   2.7500000e+01   2.9310743e+01
   3.0000000e+01   2.9696910e+01


==> AchievableRateComparison/PlotData/NonDiagVsDiag/SameTime_8_8_7_bits_5_CapAQNMDiagCSITAvg.txt <==
               x               y
  -3.0000000e+01   5.0772692e-02
  -2.7500000e+01   8.8873741e-02
  -2.5000000e+01   1.5385217e-01
  -2.2500000e+01   2.6170102e-01
  -2.0000000e+01   4.3370169e-01
  -1.7500000e+01   6.9402155e-01
  -1.5000000e+01   1.0680882e+00
  -1.2500000e+01   1.5899037e+00
  -1.0000000e+01   2.3079355e+00
  -7.5000000e+00   3.2671252e+00
  -5.0000000e+00   4.5065269e+00
  -2.5000000e+00   6.0546844e+00
   0.0000000e+00   7.9249478e+00
   2.5000000e+00   1.0113850e+01
   5.0000000e+00   1.2603676e+01
   7.5000000e+00   1.5359906e+01
   1.0000000e+01   1.8324686e+01
   1.2500000e+01   2.1435333e+01
   1.5000000e+01   2.4584476e+01
   1.7500000e+01   2.7651311e+01
   2.0000000e+01   3.0492908e+01
   2.2500000e+01   3.2969870e+01
   2.5000000e+01   3.4987194e+01
   2.7500000e+01   3.6515072e+01
   3.0000000e+01   3.7591393e+01


==> AchievableRateComparison/PlotData/NonDiagVsDiag/SameTime_8_8_7_bits_5_CapAQNMExactCSITAvg.txt <==
               x               y
  -3.0000000e+01   5.0772696e-02
  -2.7500000e+01   8.8873753e-02
  -2.5000000e+01   1.5385220e-01
  -2.2500000e+01   2.6170099e-01
  -2.0000000e+01   4.3370124e-01
  -1.7500000e+01   6.9402375e-01
  -1.5000000e+01   1.0681319e+00
  -1.2500000e+01   1.5901212e+00
  -1.0000000e+01   2.3083584e+00
  -7.5000000e+00   3.2678164e+00
  -5.0000000e+00   4.5062281e+00
  -2.5000000e+00   6.0540907e+00
   0.0000000e+00   7.9219606e+00
   2.5000000e+00   1.0107516e+01
   5.0000000e+00   1.2589981e+01
   7.5000000e+00   1.5337821e+01
   1.0000000e+01   1.8290638e+01
   1.2500000e+01   2.1386533e+01
   1.5000000e+01   2.4521246e+01
   1.7500000e+01   2.7571129e+01
   2.0000000e+01   3.0395073e+01
   2.2500000e+01   3.2854148e+01
   2.5000000e+01   3.4855995e+01
   2.7500000e+01   3.6371610e+01
   3.0000000e+01   3.7439056e+01


==> AchievableRateComparison/PlotData/NonDiagVsDiag/SameTime_8_8_7_bits_6_CapAQNMDiagCSITAvg.txt <==
               x               y
  -3.0000000e+01   5.0896078e-02
  -2.7500000e+01   8.9087600e-02
  -2.5000000e+01   1.5421651e-01
  -2.2500000e+01   2.6230588e-01
  -2.0000000e+01   4.3467150e-01
  -1.7500000e+01   6.9551734e-01
  -1.5000000e+01   1.0703384e+00
  -1.2500000e+01   1.5932973e+00
  -1.0000000e+01   2.3131011e+00
  -7.5000000e+00   3.2750307e+00
  -5.0000000e+00   4.5188024e+00
  -2.5000000e+00   6.0741794e+00
   0.0000000e+00   7.9566733e+00
   2.5000000e+00   1.0166623e+01
   5.0000000e+00   1.2693025e+01
   7.5000000e+00   1.5512791e+01
   1.0000000e+01   1.8587175e+01
   1.2500000e+01   2.1883030e+01
   1.5000000e+01   2.5336787e+01
   1.7500000e+01   2.8879637e+01
   2.0000000e+01   3.2419615e+01
   2.2500000e+01   3.5833991e+01
   2.5000000e+01   3.8988501e+01
   2.7500000e+01   4.1745427e+01
   3.0000000e+01   4.3998961e+01


==> AchievableRateComparison/PlotData/NonDiagVsDiag/SameTime_8_8_7_bits_6_CapAQNMExactCSITAvg.txt <==
               x               y
  -3.0000000e+01   5.0896081e-02
  -2.7500000e+01   8.9087611e-02
  -2.5000000e+01   1.5421654e-01
  -2.2500000e+01   2.6230583e-01
  -2.0000000e+01   4.3467018e-01
  -1.7500000e+01   6.9551274e-01
  -1.5000000e+01   1.0703539e+00
  -1.2500000e+01   1.5935618e+00
  -1.0000000e+01   2.3139233e+00
  -7.5000000e+00   3.2763639e+00
  -5.0000000e+00   4.5195625e+00
  -2.5000000e+00   6.0737795e+00
   0.0000000e+00   7.9539355e+00
   2.5000000e+00   1.0160080e+01
   5.0000000e+00   1.2678719e+01
   7.5000000e+00   1.5488468e+01
   1.0000000e+01   1.8549836e+01
   1.2500000e+01   2.1828992e+01
   1.5000000e+01   2.5270934e+01
   1.7500000e+01   2.8800590e+01
   2.0000000e+01   3.2327515e+01
   2.2500000e+01   3.5727748e+01
   2.5000000e+01   3.8868274e+01
   2.7500000e+01   4.1612817e+01
   3.0000000e+01   4.3856352e+01


==> AchievableRateComparison/PlotData/NonDiagVsDiag/SameTime_8_8_7_bits_7_CapAQNMDiagCSITAvg.txt <==
               x               y
  -3.0000000e+01   5.0933050e-02
  -2.7500000e+01   8.9151680e-02
  -2.5000000e+01   1.5432568e-01
  -2.2500000e+01   2.6248710e-01
  -2.0000000e+01   4.3496203e-01
  -1.7500000e+01   6.9596542e-01
  -1.5000000e+01   1.0710126e+00
  -1.2500000e+01   1.5943141e+00
  -1.0000000e+01   2.3146492e+00
  -7.5000000e+00   3.2774009e+00
  -5.0000000e+00   4.5224855e+00
  -2.5000000e+00   6.0800358e+00
   0.0000000e+00   7.9662237e+00
   2.5000000e+00   1.0182565e+01
   5.0000000e+00   1.2720167e+01
   7.5000000e+00   1.5559669e+01
   1.0000000e+01   1.8668863e+01
   1.2500000e+01   2.2025679e+01
   1.5000000e+01   2.5585620e+01
   1.7500000e+01   2.9308619e+01
   2.0000000e+01   3.3146932e+01
   2.2500000e+01   3.7033018e+01
   2.5000000e+01   4.0885955e+01
   2.7500000e+01   4.4597736e+01
   3.0000000e+01   4.8033488e+01


==> AchievableRateComparison/PlotData/NonDiagVsDiag/SameTime_8_8_7_bits_7_CapAQNMExactCSITAvg.txt <==
               x               y
  -3.0000000e+01   5.0933053e-02
  -2.7500000e+01   8.9151688e-02
  -2.5000000e+01   1.5432570e-01
  -2.2500000e+01   2.6248706e-01
  -2.0000000e+01   4.3496046e-01
  -1.7500000e+01   6.9595377e-01
  -1.5000000e+01   1.0709960e+00
  -1.2500000e+01   1.5944637e+00
  -1.0000000e+01   2.3156659e+00
  -7.5000000e+00   3.2792559e+00
  -5.0000000e+00   4.5240392e+00
  -2.5000000e+00   6.0802907e+00
   0.0000000e+00   7.9647093e+00
   2.5000000e+00   1.0176165e+01
   5.0000000e+00   1.2704303e+01
   7.5000000e+00   1.5533010e+01
   1.0000000e+01   1.8629777e+01
   1.2500000e+01   2.1968056e+01
   1.5000000e+01   2.5515208e+01
   1.7500000e+01   2.9225054e+01
   2.0000000e+01   3.3050626e+01
   2.2500000e+01   3.6924233e+01
   2.5000000e+01   4.0765180e+01
   2.7500000e+01   4.4466094e+01
   3.0000000e+01   4.7893166e+01


==> AchievableRateComparison/PlotData/NonDiagVsDiag/SameTime_8_8_7_bits_8_CapAQNMDiagCSITAvg.txt <==
               x               y
  -3.0000000e+01   5.0943937e-02
  -2.7500000e+01   8.9170549e-02
  -2.5000000e+01   1.5435782e-01
  -2.2500000e+01   2.6254046e-01
  -2.0000000e+01   4.3504758e-01
  -1.7500000e+01   6.9609736e-01
  -1.5000000e+01   1.0712111e+00
  -1.2500000e+01   1.5946135e+00
  -1.0000000e+01   2.3151051e+00
  -7.5000000e+00   3.2780989e+00
  -5.0000000e+00   4.5235704e+00
  -2.5000000e+00   6.0817616e+00
   0.0000000e+00   7.9690408e+00
   2.5000000e+00   1.0187270e+01
   5.0000000e+00   1.2728191e+01
   7.5000000e+00   1.5573572e+01
   1.0000000e+01   1.8693202e+01
   1.2500000e+01   2.2068520e+01
   1.5000000e+01   2.5661360e+01
   1.7500000e+01   2.9441911e+01
   2.0000000e+01   3.3380632e+01
   2.2500000e+01   3.7438618e+01
   2.5000000e+01   4.1576725e+01
   2.7500000e+01   4.5743889e+01
   3.0000000e+01   4.9867068e+01


==> AchievableRateComparison/PlotData/NonDiagVsDiag/SameTime_8_8_7_bits_8_CapAQNMExactCSITAvg.txt <==
               x               y
  -3.0000000e+01   5.0943938e-02
  -2.7500000e+01   8.9170554e-02
  -2.5000000e+01   1.5435783e-01
  -2.2500000e+01   2.6254043e-01
  -2.0000000e+01   4.3504650e-01
  -1.7500000e+01   6.9608615e-01
  -1.5000000e+01   1.0711861e+00
  -1.2500000e+01   1.5946351e+00
  -1.0000000e+01   2.3159572e+00
  -7.5000000e+00   3.2801140e+00
  -5.0000000e+00   4.5256095e+00
  -2.5000000e+00   6.0824144e+00
   0.0000000e+00   7.9676589e+00
   2.5000000e+00   1.0182666e+01
   5.0000000e+00   1.2713747e+01
   7.5000000e+00   1.5548119e+01
   1.0000000e+01   1.8656400e+01
   1.2500000e+01   2.2014406e+01
   1.5000000e+01   2.5594443e+01
   1.7500000e+01   2.9361110e+01
   2.0000000e+01   3.3287456e+01
   2.2500000e+01   3.7333253e+01
   2.5000000e+01   4.1459683e+01
   2.7500000e+01   4.5616745e+01
   3.0000000e+01   4.9732195e+01


==> AchievableRateComparison/PlotData/UL/EE/Multipath_64_8_16_32_3.5e-01_1000_MAC_2_SNR_-150_EE_HBF.txt <==
               x               y
   3.3144283e+00   2.5776309e+00
   3.6825072e+00   3.1820545e+00
   3.8562138e+00   3.3691740e+00
   3.8377458e+00   3.4267233e+00
   3.6982744e+00   3.4442029e+00
   3.4215186e+00   3.4492329e+00
   2.9702292e+00   3.4505153e+00
   2.3489019e+00   3.4503020e+00


==> AchievableRateComparison/PlotData/UL/EE/Multipath_64_8_16_32_3.5e-01_1000_MAC_2_SNR_-200_EE_HBF.txt <==
               x               y
   1.7932596e+00   1.3946180e+00
   2.0025857e+00   1.7304343e+00
   2.0969965e+00   1.8321459e+00
   2.0870846e+00   1.8635578e+00
   2.0113999e+00   1.8732167e+00
   1.8610399e+00   1.8761143e+00
   1.6156814e+00   1.8769370e+00
   1.2779693e+00   1.8772091e+00


==> AchievableRateComparison/PlotData/UL/EE/Multipath_64_8_16_32_3.5e-01_1000_MAC_2_SNR_0_EE_HBF.txt <==
               x               y
   9.5453526e+00   7.4234207e+00
   1.2715668e+01   1.0987609e+01
   1.4535154e+01   1.2699364e+01
   1.4957432e+01   1.3355491e+01
   1.4548578e+01   1.3549090e+01
   1.3485457e+01   1.3594689e+01
   1.1704193e+01   1.3596761e+01
   9.2527495e+00   1.3591364e+01


==> AchievableRateComparison/PlotData/UL/EE/Multipath_64_8_16_32_3.5e-01_1000_MAC_2_SNR_100_EE_HBF.txt <==
               x               y
   1.1260855e+01   8.7575667e+00
   1.8120981e+01   1.5658339e+01
   2.3931952e+01   2.0909347e+01
   2.6991846e+01   2.4101019e+01
   2.7367878e+01   2.5487705e+01
   2.5725002e+01   2.5933374e+01
   2.2426491e+01   2.6052855e+01
   1.7748935e+01   2.6071411e+01


==> AchievableRateComparison/PlotData/UL/EE/Multipath_64_8_16_32_3.5e-01_1000_MAC_4_SNR_-150_EE_HBF.txt <==
               x               y
   3.0655749e+00   2.3056189e+00
   3.7035444e+00   2.9454288e+00
   3.9445137e+00   3.1560054e+00
   3.9785912e+00   3.2214653e+00
   3.9097535e+00   3.2407946e+00
   3.7427832e+00   3.2461159e+00
   3.4392053e+00   3.2469537e+00
   2.9579098e+00   3.2468976e+00


==> AchievableRateComparison/PlotData/UL/EE/Multipath_64_8_16_32_3.5e-01_1000_MAC_4_SNR_-200_EE_HBF.txt <==
               x               y
   1.7709048e+00   1.3318975e+00
   2.1100109e+00   1.6780917e+00
   2.2303701e+00   1.7845192e+00
   2.2445323e+00   1.8173978e+00
   2.2046567e+00   1.8274400e+00
   2.1104848e+00   1.8304234e+00
   1.9396002e+00   1.8311765e+00
   1.6684233e+00   1.8314283e+00


==> AchievableRateComparison/PlotData/UL/EE/Multipath_64_8_16_32_3.5e-01_1000_MAC_4_SNR_0_EE_HBF.txt <==
               x               y
   6.5296603e+00   4.9109575e+00
   1.0163420e+01   8.0829681e+00
   1.2411087e+01   9.9301109e+00
   1.3308554e+01   1.0775936e+01
   1.3345408e+01   1.1062009e+01
   1.2843193e+01   1.1138901e+01
   1.1806644e+01   1.1146653e+01
   1.0149760e+01   1.1141391e+01


==> AchievableRateComparison/PlotData/UL/EE/Multipath_64_8_16_32_3.5e-01_1000_MAC_4_SNR_100_EE_HBF.txt <==
               x               y
   7.2376127e+00   5.4434085e+00
   1.3212261e+01   1.0507711e+01
   1.8687724e+01   1.4952048e+01
   2.2479537e+01   1.8201681e+01
   2.4027311e+01   1.9916238e+01
   2.3718674e+01   2.0571206e+01
   2.1989461e+01   2.0760250e+01
   1.8943879e+01   2.0794695e+01


==> AchievableRateComparison/PlotData/UL/EE/Multipath_64_8_16_32_3.5e-01_1000_MAC_8_SNR_-150_EE_HBF.txt <==
               x               y
   2.7417697e+00   2.0269903e+00
   3.6258881e+00   2.7589382e+00
   3.9619506e+00   3.0241569e+00
   4.0488301e+00   3.1099064e+00
   4.0318481e+00   3.1355682e+00
   3.9434140e+00   3.1425066e+00
   3.7642704e+00   3.1442951e+00
   3.4485529e+00   3.1454251e+00


==> AchievableRateComparison/PlotData/UL/EE/Multipath_64_8_16_32_3.5e-01_1000_MAC_8_SNR_-200_EE_HBF.txt <==
               x               y
   1.6899434e+00   1.2493751e+00
   2.1395384e+00   1.6279748e+00
   2.2921372e+00   1.7495883e+00
   2.3272392e+00   1.7875524e+00
   2.3133626e+00   1.7991021e+00
   2.2618608e+00   1.8024769e+00
   2.1587973e+00   1.8032434e+00
   1.9769119e+00   1.8031414e+00


==> AchievableRateComparison/PlotData/UL/EE/Multipath_64_8_16_32_3.5e-01_1000_MAC_8_SNR_0_EE_HBF.txt <==
               x               y
   4.5329754e+00   3.3512287e+00
   7.9346045e+00   6.0374405e+00
   1.0360682e+01   7.9083084e+00
   1.1657316e+01   8.9539843e+00
   1.2067940e+01   9.3852370e+00
   1.1942161e+01   9.5167081e+00
   1.1425652e+01   9.5438473e+00
   1.0455846e+01   9.5367771e+00


==> AchievableRateComparison/PlotData/UL/EE/Multipath_64_8_16_32_3.5e-01_1000_MAC_8_SNR_100_EE_HBF.txt <==
               x               y
   4.7477225e+00   3.5099912e+00
   9.2662991e+00   7.0507270e+00
   1.3716587e+01   1.0469871e+01
   1.7504606e+01   1.3445288e+01
   1.9806421e+01   1.5403453e+01
   2.0485256e+01   1.6324700e+01
   1.9919657e+01   1.6638890e+01
   1.8313407e+01   1.6703659e+01


==> AchievableRateComparison/PlotData/UL/EE/Multipath_64_8_16_32_3.5e-01_1000_SNR_-150_EE_DBF.txt <==
               x               y
   4.1825438e+00   2.9315449e+00
   4.0869596e+00   3.5707766e+00
   4.2149003e+00   3.7634845e+00
   4.1048144e+00   3.8228137e+00
   3.8101552e+00   3.8410174e+00
   3.3110528e+00   3.8464500e+00
   2.6196829e+00   3.8480522e+00
   1.8471142e+00   3.8480930e+00


==> AchievableRateComparison/PlotData/UL/EE/Multipath_64_8_16_32_3.5e-01_1000_SNR_-200_EE_DBF.txt <==
               x               y
   2.1609923e+00   1.5146395e+00
   2.1398664e+00   1.8696012e+00
   2.2144585e+00   1.9772900e+00
   2.1589192e+00   2.0106014e+00
   2.0046157e+00   2.0208531e+00
   1.7422378e+00   2.0239577e+00
   1.3785134e+00   2.0248983e+00
   9.7210339e-01   2.0251830e+00


==> AchievableRateComparison/PlotData/UL/EE/Multipath_64_8_16_32_3.5e-01_1000_SNR_0_EE_DBF.txt <==
               x               y
   1.4677181e+01   1.0287236e+01
   1.5984242e+01   1.3965432e+01
   1.7338104e+01   1.5481193e+01
   1.7177602e+01   1.5997501e+01
   1.6013168e+01   1.6142875e+01
   1.3926334e+01   1.6178222e+01
   1.1012558e+01   1.6176347e+01
   7.7594598e+00   1.6165283e+01


==> AchievableRateComparison/PlotData/UL/EE/Multipath_64_8_16_32_3.5e-01_1000_SNR_100_EE_DBF.txt <==
               x               y
   1.8155432e+01   1.2725143e+01
   2.4109499e+01   2.1064469e+01
   2.9873477e+01   2.6674028e+01
   3.1805595e+01   2.9620551e+01
   3.0492028e+01   3.0739014e+01
   2.6734506e+01   3.1057476e+01
   2.1194459e+01   3.1132541e+01
   1.4945656e+01   3.1136284e+01


==> AchievableRateComparison/PlotData/UL/SE/Multipath_64_8_16_32_3.5e-01_1000_CapCSITAvg.txt <==
               x               y
  -3.0000000e+01   3.9338509e-01
  -2.7500000e+01   6.2821137e-01
  -2.5000000e+01   9.6510475e-01
  -2.2500000e+01   1.4280703e+00
  -2.0000000e+01   2.0467735e+00
  -1.7500000e+01   2.8571899e+00
  -1.5000000e+01   3.8946249e+00
  -1.2500000e+01   5.1878407e+00
  -1.0000000e+01   6.7621196e+00
  -7.5000000e+00   8.6448634e+00
  -5.0000000e+00   1.0855019e+01
  -2.5000000e+00   1.3408627e+01
   0.0000000e+00   1.6310610e+01
   2.5000000e+00   1.9565397e+01
   5.0000000e+00   2.3170091e+01
   7.5000000e+00   2.7116316e+01
   1.0000000e+01   3.1392974e+01
   1.2500000e+01   3.5990999e+01
   1.5000000e+01   4.0900375e+01
   1.7500000e+01   4.6098336e+01
   2.0000000e+01   5.1559606e+01
   2.2500000e+01   5.7256625e+01
   2.5000000e+01   6.3161752e+01
   2.7500000e+01   6.9247771e+01
   3.0000000e+01   7.5483632e+01


==> AchievableRateComparison/PlotData/UL/SE/Multipath_64_8_16_32_3.5e-01_1000_MAC_2_CapHBFNQAvgCombined.txt <==
               x               y
  -3.0000000e+01   3.6542092e-01
  -2.7500000e+01   5.8515169e-01
  -2.5000000e+01   9.0055840e-01
  -2.2500000e+01   1.3296184e+00
  -2.0000000e+01   1.8898178e+00
  -1.7500000e+01   2.6008589e+00
  -1.5000000e+01   3.4873854e+00
  -1.2500000e+01   4.5727530e+00
  -1.0000000e+01   5.8800124e+00
  -7.5000000e+00   7.4308877e+00
  -5.0000000e+00   9.2457419e+00
  -2.5000000e+00   1.1345966e+01
   0.0000000e+00   1.3742059e+01
   2.5000000e+00   1.6440631e+01
   5.0000000e+00   1.9444478e+01
   7.5000000e+00   2.2756904e+01
   1.0000000e+01   2.6379202e+01
   1.2500000e+01   3.0307383e+01
   1.5000000e+01   3.4537313e+01
   1.7500000e+01   3.9066110e+01
   2.0000000e+01   4.3885030e+01
   2.2500000e+01   4.8977830e+01
   2.5000000e+01   5.4328067e+01
   2.7500000e+01   5.9916421e+01
   3.0000000e+01   6.5718411e+01


==> AchievableRateComparison/PlotData/UL/SE/Multipath_64_8_16_32_3.5e-01_1000_MAC_4_CapHBFNQAvgCombined.txt <==
               x               y
  -3.0000000e+01   3.5916772e-01
  -2.7500000e+01   5.7554252e-01
  -2.5000000e+01   8.8559225e-01
  -2.2500000e+01   1.3036505e+00
  -2.0000000e+01   1.8372682e+00
  -1.7500000e+01   2.4904953e+00
  -1.5000000e+01   3.2689869e+00
  -1.2500000e+01   4.1823246e+00
  -1.0000000e+01   5.2425355e+00
  -7.5000000e+00   6.4637027e+00
  -5.0000000e+00   7.8631313e+00
  -2.5000000e+00   9.4636806e+00
   0.0000000e+00   1.1290390e+01
   2.5000000e+00   1.3357391e+01
   5.0000000e+00   1.5678072e+01
   7.5000000e+00   1.8264422e+01
   1.0000000e+01   2.1124843e+01
   1.2500000e+01   2.4263239e+01
   1.5000000e+01   2.7680996e+01
   1.7500000e+01   3.1381933e+01
   2.0000000e+01   3.5369048e+01
   2.2500000e+01   3.9634656e+01
   2.5000000e+01   4.4173247e+01
   2.7500000e+01   4.8972831e+01
   3.0000000e+01   5.4020163e+01


==> AchievableRateComparison/PlotData/UL/SE/Multipath_64_8_16_32_3.5e-01_1000_MAC_8_CapHBFNQAvgCombined.txt <==
               x               y
  -3.0000000e+01   3.5357429e-01
  -2.7500000e+01   5.6710078e-01
  -2.5000000e+01   8.7329693e-01
  -2.2500000e+01   1.2852585e+00
  -2.0000000e+01   1.8064786e+00
  -1.7500000e+01   2.4323507e+00
  -1.5000000e+01   3.1559966e+00
  -1.2500000e+01   3.9740815e+00
  -1.0000000e+01   4.8884510e+00
  -7.5000000e+00   5.9028920e+00
  -5.0000000e+00   7.0263457e+00
  -2.5000000e+00   8.2742507e+00
   0.0000000e+00   9.6658229e+00
   2.5000000e+00   1.1221165e+01
   5.0000000e+00   1.2957806e+01
   7.5000000e+00   1.4891361e+01
   1.0000000e+01   1.7039918e+01
   1.2500000e+01   1.9415322e+01
   1.5000000e+01   2.2024394e+01
   1.7500000e+01   2.4876753e+01
   2.0000000e+01   2.7978593e+01
   2.2500000e+01   3.1330535e+01
   2.5000000e+01   3.4931971e+01
   2.7500000e+01   3.8776545e+01
   3.0000000e+01   4.2855346e+01


==> AchievableRateComparison/PlotData/UL/SE/Multipath_64_8_16_32_3.5e-01_1000_bits_1_CapAQNMExactCSITAvg.txt <==
               x               y
  -3.0000000e+01   2.6537756e-01
  -2.7500000e+01   4.3475136e-01
  -2.5000000e+01   6.8661812e-01
  -2.2500000e+01   1.0402730e+00
  -2.0000000e+01   1.5146395e+00
  -1.7500000e+01   2.1354886e+00
  -1.5000000e+01   2.9315449e+00
  -1.2500000e+01   3.9209161e+00
  -1.0000000e+01   5.0867804e+00
  -7.5000000e+00   6.3900452e+00
  -5.0000000e+00   7.7650975e+00
  -2.5000000e+00   9.1009973e+00
   0.0000000e+00   1.0287236e+01
   2.5000000e+00   1.1241877e+01
   5.0000000e+00   1.1942309e+01
   7.5000000e+00   1.2416468e+01
   1.0000000e+01   1.2725143e+01
   1.2500000e+01   1.2924653e+01
   1.5000000e+01   1.3054285e+01
   1.7500000e+01   1.3138620e+01
   2.0000000e+01   1.3192279e+01
   2.2500000e+01   1.3225604e+01
   2.5000000e+01   1.3245745e+01
   2.7500000e+01   1.3257642e+01
   3.0000000e+01   1.3264548e+01


==> AchievableRateComparison/PlotData/UL/SE/Multipath_64_8_16_32_3.5e-01_1000_bits_1_MAC_2_CapHBFAQNMExactCSITAvgCombined.txt <==
               x               y
  -3.0000000e+01   2.4554956e-01
  -2.7500000e+01   4.0278450e-01
  -2.5000000e+01   6.3688832e-01
  -2.2500000e+01   9.6440049e-01
  -2.0000000e+01   1.3946180e+00
  -1.7500000e+01   1.9315578e+00
  -1.5000000e+01   2.5776309e+00
  -1.2500000e+01   3.3324006e+00
  -1.0000000e+01   4.1778233e+00
  -7.5000000e+00   5.0706617e+00
  -5.0000000e+00   5.9481263e+00
  -2.5000000e+00   6.7503885e+00
   0.0000000e+00   7.4234207e+00
   2.5000000e+00   7.9388803e+00
   5.0000000e+00   8.3147791e+00
   1.0000000e+01   8.7575667e+00
   1.2500000e+01   8.8790930e+00
   1.5000000e+01   8.9603288e+00
   1.7500000e+01   9.0136778e+00
   2.0000000e+01   9.0479921e+00
   2.2500000e+01   9.0693734e+00
   2.5000000e+01   9.0823175e+00
   2.7500000e+01   9.0899893e+00
   3.0000000e+01   9.0944825e+00


==> AchievableRateComparison/PlotData/UL/SE/Multipath_64_8_16_32_3.5e-01_1000_bits_1_MAC_4_CapHBFAQNMExactCSITAvgCombined.txt <==
               x               y
  -3.0000000e+01   2.4018228e-01
  -2.7500000e+01   3.9329833e-01
  -2.5000000e+01   6.1994063e-01
  -2.2500000e+01   9.3294337e-01
  -2.0000000e+01   1.3318975e+00
  -1.7500000e+01   1.7995490e+00
  -1.5000000e+01   2.3056189e+00
  -1.2500000e+01   2.8270728e+00
  -7.5000000e+00   3.8460388e+00
  -5.0000000e+00   4.2797734e+00
  -2.5000000e+00   4.6365191e+00
   0.0000000e+00   4.9109575e+00
   5.0000000e+00   5.2620964e+00
   7.5000000e+00   5.3672144e+00
   1.0000000e+01   5.4434085e+00
   1.2500000e+01   5.4984266e+00
   1.5000000e+01   5.5375610e+00
   1.7500000e+01   5.5642670e+00
   2.0000000e+01   5.5818727e+00
   2.2500000e+01   5.5930792e+00
   2.5000000e+01   5.5999937e+00
   2.7500000e+01   5.6041752e+00
   3.0000000e+01   5.6066623e+00


==> AchievableRateComparison/PlotData/UL/SE/Multipath_64_8_16_32_3.5e-01_1000_bits_1_MAC_8_CapHBFAQNMExactCSITAvgCombined.txt <==
               x               y
  -3.0000000e+01   2.3433402e-01
  -2.7500000e+01   3.8208343e-01
  -2.5000000e+01   5.9818285e-01
  -2.2500000e+01   8.9048488e-01
  -2.0000000e+01   1.2493751e+00
  -1.7500000e+01   1.6432860e+00
  -1.5000000e+01   2.0269903e+00
  -1.2500000e+01   2.3711392e+00
  -1.0000000e+01   2.6670930e+00
  -7.5000000e+00   2.9180859e+00
  -5.0000000e+00   3.1113863e+00
  -2.5000000e+00   3.2539790e+00
   0.0000000e+00   3.3512287e+00
   2.5000000e+00   3.4155379e+00
   5.0000000e+00   3.4579406e+00
   7.5000000e+00   3.4876368e+00
   1.0000000e+01   3.5099912e+00
   1.2500000e+01   3.5271624e+00
   1.5000000e+01   3.5399334e+00
   1.7500000e+01   3.5490018e+00
   2.0000000e+01   3.5551277e+00
   2.2500000e+01   3.5590963e+00
   2.5000000e+01   3.5615869e+00
   2.7500000e+01   3.5631144e+00
   3.0000000e+01   3.5640301e+00


==> AchievableRateComparison/PlotData/UL/SE/Multipath_64_8_16_32_3.5e-01_1000_bits_2_CapAQNMExactCSITAvg.txt <==
               x               y
  -3.0000000e+01   3.5291182e-01
  -2.7500000e+01   5.6755321e-01
  -2.5000000e+01   8.7759635e-01
  -2.2500000e+01   1.3029014e+00
  -2.0000000e+01   1.8696012e+00
  -1.7500000e+01   2.6129365e+00
  -1.5000000e+01   3.5707766e+00
  -1.2500000e+01   4.7647592e+00
  -1.0000000e+01   6.2015813e+00
  -5.0000000e+00   9.7832291e+00
  -2.5000000e+00   1.1840985e+01
   0.0000000e+00   1.3965432e+01
   2.5000000e+00   1.6046891e+01
   5.0000000e+00   1.7978224e+01
   7.5000000e+00   1.9667620e+01
   1.0000000e+01   2.1064469e+01
   1.2500000e+01   2.2151304e+01
   1.5000000e+01   2.2944348e+01
   1.7500000e+01   2.3490114e+01
   2.0000000e+01   2.3847411e+01
   2.2500000e+01   2.4069468e+01
   2.5000000e+01   2.4203339e+01
   2.7500000e+01   2.4282110e+01
   3.0000000e+01   2.4327654e+01


==> AchievableRateComparison/PlotData/UL/SE/Multipath_64_8_16_32_3.5e-01_1000_bits_2_MAC_2_CapHBFAQNMExactCSITAvgCombined.txt <==
               x               y
  -3.0000000e+01   3.2746094e-01
  -2.7500000e+01   5.2799417e-01
  -2.5000000e+01   8.1839892e-01
  -2.0000000e+01   1.7304343e+00
  -1.7500000e+01   2.3811038e+00
  -1.5000000e+01   3.1820545e+00
  -1.2500000e+01   4.1508198e+00
  -1.0000000e+01   5.2853840e+00
  -7.5000000e+00   6.5790944e+00
  -5.0000000e+00   7.9949278e+00
  -2.5000000e+00   9.4869943e+00
   0.0000000e+00   1.0987609e+01
   2.5000000e+00   1.2409976e+01
   5.0000000e+00   1.3691502e+01
   7.5000000e+00   1.4783458e+01
   1.0000000e+01   1.5658339e+01
   1.2500000e+01   1.6315357e+01
   1.5000000e+01   1.6782630e+01
   1.7500000e+01   1.7096861e+01
   2.0000000e+01   1.7298582e+01
   2.2500000e+01   1.7423933e+01
   2.5000000e+01   1.7499481e+01
   2.7500000e+01   1.7544065e+01
   3.0000000e+01   1.7570042e+01


==> AchievableRateComparison/PlotData/UL/SE/Multipath_64_8_16_32_3.5e-01_1000_bits_2_MAC_4_CapHBFAQNMExactCSITAvgCombined.txt <==
               x               y
  -3.0000000e+01   3.2139375e-01
  -2.7500000e+01   5.1828475e-01
  -2.5000000e+01   8.0288639e-01
  -2.2500000e+01   1.1882069e+00
  -2.0000000e+01   1.6780917e+00
  -1.7500000e+01   2.2673598e+00
  -1.5000000e+01   2.9454288e+00
  -1.2500000e+01   3.7022815e+00
  -1.0000000e+01   4.5279750e+00
  -7.5000000e+00   5.4085178e+00
  -5.0000000e+00   6.3177082e+00
  -2.5000000e+00   7.2196010e+00
   0.0000000e+00   8.0829681e+00
   2.5000000e+00   8.8652056e+00
   5.0000000e+00   9.5409134e+00
   7.5000000e+00   1.0088268e+01
   1.0000000e+01   1.0507711e+01
   1.2500000e+01   1.0810519e+01
   1.5000000e+01   1.1019986e+01
   1.7500000e+01   1.1158731e+01
   2.0000000e+01   1.1247208e+01
   2.2500000e+01   1.1301913e+01
   2.5000000e+01   1.1335002e+01
   2.7500000e+01   1.1354799e+01
   3.0000000e+01   1.1366499e+01


==> AchievableRateComparison/PlotData/UL/SE/Multipath_64_8_16_32_3.5e-01_1000_bits_2_MAC_8_CapHBFAQNMExactCSITAvgCombined.txt <==
               x               y
  -3.0000000e+01   3.1550764e-01
  -2.7500000e+01   5.0847893e-01
  -2.5000000e+01   7.8664988e-01
  -2.2500000e+01   1.1606619e+00
  -2.0000000e+01   1.6279748e+00
  -1.7500000e+01   2.1706277e+00
  -1.5000000e+01   2.7589382e+00
  -1.2500000e+01   3.3646737e+00
  -1.0000000e+01   3.9663335e+00
  -5.0000000e+00   5.0996681e+00
  -2.5000000e+00   5.6008800e+00
   0.0000000e+00   6.0374405e+00
   2.5000000e+00   6.3994111e+00
   5.0000000e+00   6.6830327e+00
   7.5000000e+00   6.8972774e+00
   1.0000000e+01   7.0507270e+00
   1.2500000e+01   7.1563623e+00
   1.5000000e+01   7.2268618e+00
   1.7500000e+01   7.2724668e+00
   2.0000000e+01   7.3011416e+00
   2.2500000e+01   7.3188104e+00
   2.5000000e+01   7.3295260e+00
   2.7500000e+01   7.3359395e+00
   3.0000000e+01   7.3397320e+00


==> AchievableRateComparison/PlotData/UL/SE/Multipath_64_8_16_32_3.5e-01_1000_bits_3_CapAQNMExactCSITAvg.txt <==
               x               y
  -3.0000000e+01   3.8070647e-01
  -2.7500000e+01   6.0895072e-01
  -2.5000000e+01   9.3606121e-01
  -2.2500000e+01   1.3826883e+00
  -2.0000000e+01   1.9772900e+00
  -1.7500000e+01   2.7574308e+00
  -1.5000000e+01   3.7634845e+00
  -1.2500000e+01   5.0207187e+00
  -1.0000000e+01   6.5462796e+00
  -7.5000000e+00   8.3592441e+00
  -5.0000000e+00   1.0468741e+01
  -2.5000000e+00   1.2856007e+01
   0.0000000e+00   1.5481193e+01
   2.5000000e+00   1.8279482e+01
   5.0000000e+00   2.1156092e+01
   7.5000000e+00   2.3998413e+01
   1.0000000e+01   2.6674028e+01
   1.2500000e+01   2.9060995e+01
   1.5000000e+01   3.1061106e+01
   1.7500000e+01   3.2624535e+01
   2.0000000e+01   3.3764054e+01
   2.2500000e+01   3.4542751e+01
   2.5000000e+01   3.5044805e+01
   2.7500000e+01   3.5355519e+01
   3.0000000e+01   3.5540863e+01


==> AchievableRateComparison/PlotData/UL/SE/Multipath_64_8_16_32_3.5e-01_1000_bits_3_MAC_2_CapHBFAQNMExactCSITAvgCombined.txt <==
               x               y
  -3.0000000e+01   3.5355493e-01
  -2.7500000e+01   5.6718304e-01
  -2.5000000e+01   8.7425015e-01
  -2.2500000e+01   1.2909728e+00
  -2.0000000e+01   1.8321459e+00
  -1.7500000e+01   2.5180659e+00
  -1.5000000e+01   3.3691740e+00
  -1.2500000e+01   4.4129271e+00
  -1.0000000e+01   5.6569496e+00
  -7.5000000e+00   7.1186381e+00
  -5.0000000e+00   8.7906946e+00
  -2.5000000e+00   1.0663268e+01
   0.0000000e+00   1.2699364e+01
   2.5000000e+00   1.4826821e+01
   5.0000000e+00   1.6967780e+01
   7.5000000e+00   1.9026288e+01
   1.0000000e+01   2.0909347e+01
   1.2500000e+01   2.2525639e+01
   1.7500000e+01   2.4814367e+01
   2.0000000e+01   2.5509972e+01
   2.2500000e+01   2.5975728e+01
   2.5000000e+01   2.6272472e+01
   2.7500000e+01   2.6454783e+01
   3.0000000e+01   2.6563653e+01


==> AchievableRateComparison/PlotData/UL/SE/Multipath_64_8_16_32_3.5e-01_1000_bits_3_MAC_4_CapHBFAQNMExactCSITAvgCombined.txt <==
               x               y
  -3.0000000e+01   3.4736832e-01
  -2.7500000e+01   5.5764105e-01
  -2.2500000e+01   1.2665466e+00
  -2.0000000e+01   1.7845192e+00
  -1.7500000e+01   2.4140354e+00
  -1.5000000e+01   3.1560054e+00
  -1.2500000e+01   4.0127215e+00
  -1.0000000e+01   4.9863478e+00
  -7.5000000e+00   6.0744861e+00
  -2.5000000e+00   8.5659550e+00
   0.0000000e+00   9.9301109e+00
   5.0000000e+00   1.2645416e+01
   7.5000000e+00   1.3879481e+01
   1.0000000e+01   1.4952048e+01
   1.2500000e+01   1.5827401e+01
   1.5000000e+01   1.6497328e+01
   1.7500000e+01   1.6982580e+01
   2.0000000e+01   1.7314038e+01
   2.5000000e+01   1.7666197e+01
   2.7500000e+01   1.7749444e+01
   3.0000000e+01   1.7799507e+01


==> AchievableRateComparison/PlotData/UL/SE/Multipath_64_8_16_32_3.5e-01_1000_bits_3_MAC_8_CapHBFAQNMExactCSITAvgCombined.txt <==
               x               y
  -3.0000000e+01   3.4166893e-01
  -2.7500000e+01   5.4876259e-01
  -2.5000000e+01   8.4621209e-01
  -2.2500000e+01   1.2460122e+00
  -2.0000000e+01   1.7495883e+00
  -1.7500000e+01   2.3477038e+00
  -1.5000000e+01   3.0241569e+00
  -1.2500000e+01   3.7630939e+00
  -1.0000000e+01   4.5531293e+00
  -7.5000000e+00   5.3789425e+00
  -5.0000000e+00   6.2220238e+00
  -2.5000000e+00   7.0734218e+00
   0.0000000e+00   7.9083084e+00
   2.5000000e+00   8.6932236e+00
   5.0000000e+00   9.3950769e+00
   7.5000000e+00   9.9909626e+00
   1.0000000e+01   1.0469871e+01
   1.2500000e+01   1.0833156e+01
   1.5000000e+01   1.1094087e+01
   1.7500000e+01   1.1272725e+01
   2.0000000e+01   1.1390476e+01
   2.2500000e+01   1.1465284e+01
   2.5000000e+01   1.1511557e+01
   2.7500000e+01   1.1539734e+01
   3.0000000e+01   1.1556557e+01


==> AchievableRateComparison/PlotData/UL/SE/Multipath_64_8_16_32_3.5e-01_1000_bits_4_CapAQNMExactCSITAvg.txt <==
               x               y
  -3.0000000e+01   3.8941900e-01
  -2.7500000e+01   6.2185785e-01
  -2.5000000e+01   9.5420041e-01
  -2.2500000e+01   1.4073795e+00
  -2.0000000e+01   2.0106014e+00
  -1.7500000e+01   2.8020728e+00
  -1.5000000e+01   3.8228137e+00
  -1.2500000e+01   5.0995114e+00
  -1.0000000e+01   6.6520732e+00
  -7.5000000e+00   8.5062473e+00
  -5.0000000e+00   1.0683364e+01
  -2.5000000e+00   1.3181671e+01
   0.0000000e+00   1.5997501e+01
   2.5000000e+00   1.9102043e+01
   5.0000000e+00   2.2457275e+01
   7.5000000e+00   2.5995755e+01
   1.0000000e+01   2.9620551e+01
   1.2500000e+01   3.3207544e+01
   1.5000000e+01   3.6607745e+01
   1.7500000e+01   3.9647032e+01
   2.0000000e+01   4.2197066e+01
   2.2500000e+01   4.4186912e+01
   2.5000000e+01   4.5629417e+01
   2.7500000e+01   4.6608161e+01
   3.0000000e+01   4.7234696e+01


==> AchievableRateComparison/PlotData/UL/SE/Multipath_64_8_16_32_3.5e-01_1000_bits_4_MAC_2_CapHBFAQNMExactCSITAvgCombined.txt <==
               x               y
  -3.0000000e+01   3.6174225e-01
  -2.7500000e+01   5.7941603e-01
  -2.5000000e+01   8.9159338e-01
  -2.2500000e+01   1.3145073e+00
  -2.0000000e+01   1.8635578e+00
  -1.7500000e+01   2.5602707e+00
  -1.5000000e+01   3.4267233e+00
  -1.2500000e+01   4.4935585e+00
  -1.0000000e+01   5.7732148e+00
  -7.5000000e+00   7.2921918e+00
  -5.0000000e+00   9.0577357e+00
  -2.5000000e+00   1.1081108e+01
   0.0000000e+00   1.3355491e+01
   2.5000000e+00   1.5847626e+01
   5.0000000e+00   1.8518155e+01
   7.5000000e+00   2.1298216e+01
   1.0000000e+01   2.4101019e+01
   1.2500000e+01   2.6807763e+01
   1.5000000e+01   2.9284459e+01
   1.7500000e+01   3.1427151e+01
   2.0000000e+01   3.3158413e+01
   2.2500000e+01   3.4460514e+01
   2.7500000e+01   3.5988969e+01
   3.0000000e+01   3.6374318e+01


==> AchievableRateComparison/PlotData/UL/SE/Multipath_64_8_16_32_3.5e-01_1000_bits_4_MAC_4_CapHBFAQNMExactCSITAvgCombined.txt <==
               x               y
  -3.0000000e+01   3.5552779e-01
  -2.7500000e+01   5.6994736e-01
  -2.5000000e+01   8.7727953e-01
  -2.2500000e+01   1.2908288e+00
  -2.0000000e+01   1.8173978e+00
  -1.7500000e+01   2.4593271e+00
  -1.5000000e+01   3.2214653e+00
  -1.2500000e+01   4.1117779e+00
  -1.0000000e+01   5.1406560e+00
  -7.5000000e+00   6.3137482e+00
  -5.0000000e+00   7.6401224e+00
  -2.5000000e+00   9.1268016e+00
   0.0000000e+00   1.0775936e+01
   2.5000000e+00   1.2561406e+01
   5.0000000e+00   1.4435509e+01
   7.5000000e+00   1.6344072e+01
   1.0000000e+01   1.8201681e+01
   1.2500000e+01   1.9920042e+01
   1.5000000e+01   2.1416094e+01
   1.7500000e+01   2.2643544e+01
   2.0000000e+01   2.3585739e+01
   2.2500000e+01   2.4263634e+01
   2.5000000e+01   2.4724217e+01
   2.7500000e+01   2.5022185e+01
   3.0000000e+01   2.5208919e+01


==> AchievableRateComparison/PlotData/UL/SE/Multipath_64_8_16_32_3.5e-01_1000_bits_4_MAC_8_CapHBFAQNMExactCSITAvgCombined.txt <==
               x               y
  -3.0000000e+01   3.4990679e-01
  -2.7500000e+01   5.6140376e-01
  -2.5000000e+01   8.6484081e-01
  -2.2500000e+01   1.2726461e+00
  -2.0000000e+01   1.7875524e+00
  -1.7500000e+01   2.4034621e+00
  -1.5000000e+01   3.1099064e+00
  -1.2500000e+01   3.8995808e+00
  -1.0000000e+01   4.7707885e+00
  -7.5000000e+00   5.7179228e+00
  -5.0000000e+00   6.7324864e+00
  -2.5000000e+00   7.8137348e+00
   0.0000000e+00   8.9539843e+00
   2.5000000e+00   1.0129497e+01
   5.0000000e+00   1.1303663e+01
   7.5000000e+00   1.2422724e+01
   1.0000000e+01   1.3445288e+01
   1.2500000e+01   1.4323990e+01
   1.5000000e+01   1.5034082e+01
   1.7500000e+01   1.5575881e+01
   2.0000000e+01   1.5964595e+01
   2.2500000e+01   1.6229861e+01
   2.5000000e+01   1.6402834e+01
   2.7500000e+01   1.6512036e+01
   3.0000000e+01   1.6579085e+01


==> AchievableRateComparison/PlotData/UL/SE/Multipath_64_8_16_32_3.5e-01_1000_bits_5_CapAQNMExactCSITAvg.txt <==
               x               y
  -3.0000000e+01   3.9211439e-01
  -2.7500000e+01   6.2584287e-01
  -2.5000000e+01   9.5979387e-01
  -2.2500000e+01   1.4149831e+00
  -2.0000000e+01   2.0208531e+00
  -1.7500000e+01   2.8157804e+00
  -1.5000000e+01   3.8410174e+00
  -1.2500000e+01   5.1231807e+00
  -1.0000000e+01   6.6834817e+00
  -7.5000000e+00   8.5493259e+00
  -5.0000000e+00   1.0743441e+01
  -2.5000000e+00   1.3271645e+01
   0.0000000e+00   1.6142875e+01
   2.5000000e+00   1.9347153e+01
   5.0000000e+00   2.2868888e+01
   7.5000000e+00   2.6680372e+01
   1.0000000e+01   3.0739014e+01
   1.2500000e+01   3.4976557e+01
   1.5000000e+01   3.9305060e+01
   1.7500000e+01   4.3578935e+01
   2.0000000e+01   4.7619402e+01
   2.2500000e+01   5.1236089e+01
   2.5000000e+01   5.4270753e+01
   2.7500000e+01   5.6637770e+01
   3.0000000e+01   5.8351745e+01


==> AchievableRateComparison/PlotData/UL/SE/Multipath_64_8_16_32_3.5e-01_1000_bits_5_MAC_2_CapHBFAQNMExactCSITAvgCombined.txt <==
               x               y
  -3.0000000e+01   3.6427559e-01
  -2.7500000e+01   5.8319505e-01
  -2.5000000e+01   8.9694187e-01
  -2.2500000e+01   1.3217459e+00
  -2.0000000e+01   1.8732167e+00
  -1.7500000e+01   2.5731460e+00
  -1.5000000e+01   3.4442029e+00
  -1.0000000e+01   5.8077341e+00
  -7.5000000e+00   7.3420982e+00
  -5.0000000e+00   9.1315948e+00
  -2.5000000e+00   1.1198583e+01
   0.0000000e+00   1.3549090e+01
   2.5000000e+00   1.6171573e+01
   5.0000000e+00   1.9058522e+01
   7.5000000e+00   2.2176415e+01
   1.0000000e+01   2.5487705e+01
   1.2500000e+01   2.8922851e+01
   1.5000000e+01   3.2368405e+01
   1.7500000e+01   3.5709873e+01
   2.0000000e+01   3.8782183e+01
   2.2500000e+01   4.1441569e+01
   2.5000000e+01   4.3594486e+01
   2.7500000e+01   4.5216101e+01
   3.0000000e+01   4.6354028e+01


==> AchievableRateComparison/PlotData/UL/SE/Multipath_64_8_16_32_3.5e-01_1000_bits_5_MAC_4_CapHBFAQNMExactCSITAvgCombined.txt <==
               x               y
  -3.0000000e+01   3.5805281e-01
  -2.7500000e+01   5.7375139e-01
  -2.5000000e+01   8.8273719e-01
  -2.2500000e+01   1.2983017e+00
  -2.0000000e+01   1.8274400e+00
  -1.7500000e+01   2.4729546e+00
  -1.5000000e+01   3.2407946e+00
  -1.2500000e+01   4.1406519e+00
  -1.0000000e+01   5.1853463e+00
  -7.5000000e+00   6.3844593e+00
  -5.0000000e+00   7.7541679e+00
  -2.5000000e+00   9.3047935e+00
   0.0000000e+00   1.1062009e+01
   5.0000000e+00   1.5173473e+01
   7.5000000e+00   1.7488023e+01
   1.0000000e+01   1.9916238e+01
   1.2500000e+01   2.2381378e+01
   1.5000000e+01   2.4781196e+01
   1.7500000e+01   2.7007243e+01
   2.0000000e+01   2.8964786e+01
   2.2500000e+01   3.0568881e+01
   2.5000000e+01   3.1801859e+01
   2.7500000e+01   3.2685986e+01
   3.0000000e+01   3.3286786e+01


==> AchievableRateComparison/PlotData/UL/SE/Multipath_64_8_16_32_3.5e-01_1000_bits_5_MAC_8_CapHBFAQNMExactCSITAvgCombined.txt <==
               x               y
  -3.0000000e+01   3.5245931e-01
  -2.7500000e+01   5.6531501e-01
  -2.5000000e+01   8.7059000e-01
  -2.2500000e+01   1.2808292e+00
  -2.0000000e+01   1.7991021e+00
  -1.7500000e+01   2.4202339e+00
  -1.5000000e+01   3.1355682e+00
  -1.2500000e+01   3.9406508e+00
  -1.0000000e+01   4.8365582e+00
  -7.5000000e+00   5.8268103e+00
  -5.0000000e+00   6.9084797e+00
  -2.5000000e+00   8.0924523e+00
   0.0000000e+00   9.3852370e+00
   2.5000000e+00   1.0787941e+01
   5.0000000e+00   1.2284974e+01
   7.5000000e+00   1.3836639e+01
   1.0000000e+01   1.5403453e+01
   1.2500000e+01   1.6917580e+01
   1.5000000e+01   1.8306491e+01
   1.7500000e+01   1.9511431e+01
   2.0000000e+01   2.0494334e+01
   2.2500000e+01   2.1243688e+01
   2.5000000e+01   2.1782657e+01
   2.7500000e+01   2.2148769e+01
   3.0000000e+01   2.2386911e+01


==> AchievableRateComparison/PlotData/UL/SE/Multipath_64_8_16_32_3.5e-01_1000_bits_6_CapAQNMExactCSITAvg.txt <==
               x               y
  -3.0000000e+01   3.9293541e-01
  -2.7500000e+01   6.2705824e-01
  -2.5000000e+01   9.6149589e-01
  -2.2500000e+01   1.4172976e+00
  -2.0000000e+01   2.0239577e+00
  -1.7500000e+01   2.8198929e+00
  -1.5000000e+01   3.8464500e+00
  -1.2500000e+01   5.1303162e+00
  -1.0000000e+01   6.6916492e+00
  -7.5000000e+00   8.5592802e+00
  -5.0000000e+00   1.0759169e+01
  -2.5000000e+00   1.3295588e+01
   0.0000000e+00   1.6178222e+01
   2.5000000e+00   1.9404008e+01
   5.0000000e+00   2.2969891e+01
   7.5000000e+00   2.6861289e+01
   1.0000000e+01   3.1057476e+01
   1.2500000e+01   3.5532909e+01
   1.5000000e+01   4.0246647e+01
   1.7500000e+01   4.5129579e+01
   2.0000000e+01   5.0066691e+01
   2.2500000e+01   5.4914605e+01
   2.5000000e+01   5.9489484e+01
   2.7500000e+01   6.3589616e+01
   3.0000000e+01   6.7031891e+01


==> AchievableRateComparison/PlotData/UL/SE/Multipath_64_8_16_32_3.5e-01_1000_bits_6_MAC_2_CapHBFAQNMExactCSITAvgCombined.txt <==
               x               y
  -3.0000000e+01   3.6504758e-01
  -2.7500000e+01   5.8434677e-01
  -2.5000000e+01   8.9857055e-01
  -2.2500000e+01   1.3239496e+00
  -2.0000000e+01   1.8761143e+00
  -1.7500000e+01   2.5769589e+00
  -1.5000000e+01   3.4492329e+00
  -1.2500000e+01   4.5236953e+00
  -1.0000000e+01   5.8162658e+00
  -7.5000000e+00   7.3541738e+00
  -2.5000000e+00   1.1226395e+01
   0.0000000e+00   1.3594689e+01
   2.5000000e+00   1.6249404e+01
   5.0000000e+00   1.9200760e+01
   7.5000000e+00   2.2428823e+01
   1.0000000e+01   2.5933374e+01
   1.2500000e+01   2.9680974e+01
   1.5000000e+01   3.3617722e+01
   1.7500000e+01   3.7682465e+01
   2.0000000e+01   4.1760444e+01
   2.5000000e+01   4.9333536e+01
   2.7500000e+01   5.2488919e+01
   3.0000000e+01   5.5042917e+01


==> AchievableRateComparison/PlotData/UL/SE/Multipath_64_8_16_32_3.5e-01_1000_bits_6_MAC_4_CapHBFAQNMExactCSITAvgCombined.txt <==
               x               y
  -3.0000000e+01   3.5882233e-01
  -2.7500000e+01   5.7490603e-01
  -2.5000000e+01   8.8438939e-01
  -2.2500000e+01   1.3005638e+00
  -2.0000000e+01   1.8304234e+00
  -1.7500000e+01   2.4769663e+00
  -1.5000000e+01   3.2461159e+00
  -1.2500000e+01   4.1483942e+00
  -1.0000000e+01   5.1965670e+00
  -7.5000000e+00   6.4020260e+00
  -5.0000000e+00   7.7790490e+00
  -2.5000000e+00   9.3492755e+00
   0.0000000e+00   1.1138901e+01
   2.5000000e+00   1.3159411e+01
   5.0000000e+00   1.5404749e+01
   7.5000000e+00   1.7879742e+01
   1.0000000e+01   2.0571206e+01
   1.2500000e+01   2.3439793e+01
   1.5000000e+01   2.6431279e+01
   1.7500000e+01   2.9458674e+01
   2.2500000e+01   3.5186023e+01
   2.5000000e+01   3.7620427e+01
   2.7500000e+01   3.9626874e+01
   3.0000000e+01   4.1170685e+01


==> AchievableRateComparison/PlotData/UL/SE/Multipath_64_8_16_32_3.5e-01_1000_bits_6_MAC_8_CapHBFAQNMExactCSITAvgCombined.txt <==
               x               y
  -3.0000000e+01   3.5323701e-01
  -2.7500000e+01   5.6650340e-01
  -2.5000000e+01   8.7233271e-01
  -2.2500000e+01   1.2832414e+00
  -2.0000000e+01   1.8024769e+00
  -1.7500000e+01   2.4251133e+00
  -1.5000000e+01   3.1425066e+00
  -1.2500000e+01   3.9520305e+00
  -1.0000000e+01   4.8543279e+00
  -7.5000000e+00   5.8537253e+00
  -5.0000000e+00   6.9550350e+00
  -2.5000000e+00   8.1703264e+00
   0.0000000e+00   9.5167081e+00
   2.5000000e+00   1.1008200e+01
   5.0000000e+00   1.2647429e+01
   7.5000000e+00   1.4425520e+01
   1.0000000e+01   1.6324700e+01
   1.2500000e+01   1.8309679e+01
   1.5000000e+01   2.0313411e+01
   1.7500000e+01   2.2262204e+01
   2.0000000e+01   2.4065765e+01
   2.2500000e+01   2.5641766e+01
   2.5000000e+01   2.6933386e+01
   2.7500000e+01   2.7921764e+01
   3.0000000e+01   2.8633014e+01


==> AchievableRateComparison/PlotData/UL/SE/Multipath_64_8_16_32_3.5e-01_1000_bits_7_CapAQNMExactCSITAvg.txt <==
               x               y
  -3.0000000e+01   3.9318173e-01
  -2.7500000e+01   6.2742154e-01
  -2.5000000e+01   9.6200737e-01
  -2.2500000e+01   1.4179879e+00
  -2.0000000e+01   2.0248983e+00
  -1.7500000e+01   2.8210906e+00
  -1.5000000e+01   3.8480522e+00
  -1.2500000e+01   5.1326707e+00
  -1.0000000e+01   6.6939825e+00
  -7.5000000e+00   8.5613515e+00
  -5.0000000e+00   1.0760232e+01
  -2.5000000e+00   1.3297957e+01
   0.0000000e+00   1.6176347e+01
   2.5000000e+00   1.9404311e+01
   5.0000000e+00   2.2980896e+01
   7.5000000e+00   2.6897207e+01
   1.0000000e+01   3.1132541e+01
   1.2500000e+01   3.5675568e+01
   1.5000000e+01   4.0508389e+01
   1.7500000e+01   4.5600548e+01
   2.0000000e+01   5.0887361e+01
   2.2500000e+01   5.6297507e+01
   2.5000000e+01   6.1727726e+01
   2.7500000e+01   6.7036677e+01
   3.0000000e+01   7.2033659e+01


==> AchievableRateComparison/PlotData/UL/SE/Multipath_64_8_16_32_3.5e-01_1000_bits_7_MAC_2_CapHBFAQNMExactCSITAvgCombined.txt <==
               x               y
  -3.0000000e+01   3.6527840e-01
  -2.7500000e+01   5.8469143e-01
  -2.5000000e+01   8.9905205e-01
  -2.2500000e+01   1.3246113e+00
  -2.0000000e+01   1.8769370e+00
  -1.7500000e+01   2.5780110e+00
  -1.5000000e+01   3.4505153e+00
  -1.2500000e+01   4.5245551e+00
  -1.0000000e+01   5.8166598e+00
  -7.5000000e+00   7.3560352e+00
  -5.0000000e+00   9.1503367e+00
  -2.5000000e+00   1.1226962e+01
   0.0000000e+00   1.3596761e+01
   2.5000000e+00   1.6261817e+01
   5.0000000e+00   1.9227288e+01
   7.5000000e+00   2.2489255e+01
   1.0000000e+01   2.6052855e+01
   1.2500000e+01   2.9903338e+01
   1.5000000e+01   3.4013147e+01
   1.7500000e+01   3.8367408e+01
   2.0000000e+01   4.2915345e+01
   2.2500000e+01   4.7573795e+01
   2.5000000e+01   5.2224783e+01
   2.7500000e+01   5.6715655e+01
   3.0000000e+01   6.0853914e+01


==> AchievableRateComparison/PlotData/UL/SE/Multipath_64_8_16_32_3.5e-01_1000_bits_7_MAC_4_CapHBFAQNMExactCSITAvgCombined.txt <==
               x               y
  -3.0000000e+01   3.5905525e-01
  -2.7500000e+01   5.7525006e-01
  -2.5000000e+01   8.8487506e-01
  -2.2500000e+01   1.3012344e+00
  -2.0000000e+01   1.8311765e+00
  -1.7500000e+01   2.4779150e+00
  -1.5000000e+01   3.2469537e+00
  -1.2500000e+01   4.1489525e+00
  -1.0000000e+01   5.1960803e+00
  -7.5000000e+00   6.4021169e+00
  -5.0000000e+00   7.7803741e+00
  -2.5000000e+00   9.3535820e+00
   0.0000000e+00   1.1146653e+01
   2.5000000e+00   1.3180301e+01
   5.0000000e+00   1.5453602e+01
   7.5000000e+00   1.7978046e+01
   1.0000000e+01   2.0760250e+01
   1.2500000e+01   2.3782406e+01
   1.5000000e+01   2.7028207e+01
   1.7500000e+01   3.0454069e+01
   2.0000000e+01   3.4018620e+01
   2.2500000e+01   3.7625665e+01
   2.5000000e+01   4.1153360e+01
   2.7500000e+01   4.4453486e+01


==> AchievableRateComparison/PlotData/UL/SE/Multipath_64_8_16_32_3.5e-01_1000_bits_7_MAC_8_CapHBFAQNMExactCSITAvgCombined.txt <==
               x               y
  -3.0000000e+01   3.5346384e-01
  -2.7500000e+01   5.6684867e-01
  -2.5000000e+01   8.7281831e-01
  -2.2500000e+01   1.2838065e+00
  -2.0000000e+01   1.8032434e+00
  -1.7500000e+01   2.4264710e+00
  -1.5000000e+01   3.1442951e+00
  -1.2500000e+01   3.9542262e+00
  -1.0000000e+01   4.8567162e+00
  -7.5000000e+00   5.8567017e+00
  -5.0000000e+00   6.9615749e+00
  -2.5000000e+00   8.1849792e+00
   0.0000000e+00   9.5438473e+00
   2.5000000e+00   1.1059432e+01
   5.0000000e+00   1.2743466e+01
   7.5000000e+00   1.4603525e+01
   1.0000000e+01   1.6638890e+01
   1.2500000e+01   1.8843588e+01
   1.5000000e+01   2.1191085e+01
   1.7500000e+01   2.3634599e+01
   2.0000000e+01   2.6109856e+01
   2.2500000e+01   2.8527194e+01
   2.5000000e+01   3.0775371e+01
   2.7500000e+01   3.2751742e+01
   3.0000000e+01   3.4377633e+01


==> AchievableRateComparison/PlotData/UL/SE/Multipath_64_8_16_32_3.5e-01_1000_bits_8_CapAQNMExactCSITAvg.txt <==
               x               y
  -3.0000000e+01   3.9326666e-01
  -2.7500000e+01   6.2752875e-01
  -2.5000000e+01   9.6215705e-01
  -2.2500000e+01   1.4181950e+00
  -2.0000000e+01   2.0251830e+00
  -1.7500000e+01   2.7859635e+00
  -1.5000000e+01   3.8480930e+00
  -1.2500000e+01   5.1328694e+00
  -1.0000000e+01   6.6941842e+00
  -7.5000000e+00   8.5594912e+00
  -5.0000000e+00   1.0749684e+01
  -2.5000000e+00   1.3289227e+01
   0.0000000e+00   1.6165283e+01
   2.5000000e+00   1.9398065e+01
   5.0000000e+00   2.2973000e+01
   7.5000000e+00   2.6890847e+01
   1.0000000e+01   3.1136284e+01
   1.2500000e+01   3.5700604e+01
   1.5000000e+01   4.0567517e+01
   1.7500000e+01   4.5720256e+01
   2.0000000e+01   5.1115846e+01
   2.2500000e+01   5.6716788e+01
   2.5000000e+01   6.2468706e+01
   2.7500000e+01   6.8300463e+01
   3.0000000e+01   7.4109159e+01


==> AchievableRateComparison/PlotData/UL/SE/Multipath_64_8_16_32_3.5e-01_1000_bits_8_MAC_2_CapHBFAQNMExactCSITAvgCombined.txt <==
               x               y
  -3.0000000e+01   3.6534595e-01
  -2.7500000e+01   5.8479215e-01
  -2.5000000e+01   8.9919626e-01
  -2.2500000e+01   1.3247911e+00
  -2.0000000e+01   1.8772091e+00
  -1.7500000e+01   2.5778329e+00
  -1.5000000e+01   3.4503020e+00
  -1.2500000e+01   4.5233661e+00
  -1.0000000e+01   5.8155560e+00
  -7.5000000e+00   7.3541020e+00
  -5.0000000e+00   9.1478267e+00
  -2.5000000e+00   1.1222066e+01
   0.0000000e+00   1.3591364e+01
   2.5000000e+00   1.6258113e+01
   5.0000000e+00   1.9228011e+01
   7.5000000e+00   2.2495654e+01
   1.0000000e+01   2.6071411e+01
   1.2500000e+01   2.9948132e+01
   1.5000000e+01   3.4108324e+01
   1.7500000e+01   3.8553450e+01
   2.0000000e+01   4.3261447e+01
   2.2500000e+01   4.8191699e+01
   2.5000000e+01   5.3285134e+01
   2.7500000e+01   5.8469047e+01
   3.0000000e+01   6.3622371e+01


==> AchievableRateComparison/PlotData/UL/SE/Multipath_64_8_16_32_3.5e-01_1000_bits_8_MAC_4_CapHBFAQNMExactCSITAvgCombined.txt <==
               x               y
  -3.0000000e+01   3.5912516e-01
  -2.7500000e+01   5.7535691e-01
  -2.5000000e+01   8.8500581e-01
  -2.2500000e+01   1.3013880e+00
  -2.0000000e+01   1.8314283e+00
  -1.7500000e+01   2.4776935e+00
  -1.5000000e+01   3.2468976e+00
  -1.2500000e+01   4.1468347e+00
  -1.0000000e+01   5.1936963e+00
  -7.5000000e+00   6.3986291e+00
  -5.0000000e+00   7.7757453e+00
  -2.5000000e+00   9.3487961e+00
   0.0000000e+00   1.1141391e+01
   2.5000000e+00   1.3178035e+01
   5.0000000e+00   1.5455930e+01
   7.5000000e+00   1.7991323e+01
   1.0000000e+01   2.0794695e+01
   1.2500000e+01   2.3859943e+01
   1.5000000e+01   2.7184132e+01
   1.7500000e+01   3.0751238e+01
   2.0000000e+01   3.4551279e+01
   2.2500000e+01   3.8547219e+01
   2.5000000e+01   4.2671238e+01
   2.7500000e+01   4.6837177e+01
   3.0000000e+01   5.0898421e+01


==> AchievableRateComparison/PlotData/UL/SE/Multipath_64_8_16_32_3.5e-01_1000_bits_8_MAC_8_CapHBFAQNMExactCSITAvgCombined.txt <==
               x               y
  -3.0000000e+01   3.5352648e-01
  -2.7500000e+01   5.6692576e-01
  -2.5000000e+01   8.7288645e-01
  -2.2500000e+01   1.2838188e+00
  -2.0000000e+01   1.8031414e+00
  -1.7500000e+01   2.4111408e+00
  -1.5000000e+01   3.1454251e+00
  -1.2500000e+01   3.9550429e+00
  -1.0000000e+01   4.8555993e+00
  -7.5000000e+00   5.8546058e+00
  -5.0000000e+00   6.9559936e+00
  -2.5000000e+00   8.1785124e+00
   0.0000000e+00   9.5367771e+00
   2.5000000e+00   1.1055356e+01
   5.0000000e+00   1.2748479e+01
   7.5000000e+00   1.4628729e+01
   1.0000000e+01   1.6703659e+01
   1.2500000e+01   1.8980791e+01
   1.5000000e+01   2.1456772e+01
   1.7500000e+01   2.4113117e+01
   2.0000000e+01   2.6928272e+01
   2.2500000e+01   2.9856463e+01
   2.5000000e+01   3.2817223e+01
   2.7500000e+01   3.5714226e+01
   3.0000000e+01   3.8419233e+01

